Reachability Poorman Discrete-Bidding Games

We consider {\em bidding games}, a class of two-player zero-sum {\em graph games}. The game proceeds as follows. Both players have bounded budgets. A token is placed on a vertex of a graph, in each turn the players simultaneously submit bids, and the higher bidder moves the token, where we break bidding ties in favor of Player 1. Player 1 wins the game iff the token visits a designated target vertex. We consider, for the first time, {\em poorman discrete-bidding} in which the granularity of the bids is restricted and the higher bid is paid to the bank. Previous work either did not impose granularity restrictions or considered {\em Richman} bidding (bids are paid to the opponent). While the latter mechanisms are technically more accessible, the former is more appealing from a practical standpoint. Our study focuses on {\em threshold budgets}, which is the necessary and sufficient initial budget required for Player 1 to ensure winning against a given Player 2 budget. We first show existence of thresholds. In DAGs, we show that threshold budgets can be approximated with error bounds by thresholds under continuous-bidding and that they exhibit a periodic behavior. We identify closed-form solutions in special cases. We implement and experiment with an algorithm to find threshold budgets.

==> data/fig2_race_choice.csv <==
0,0,0,0
1,0,0,0
2,0,0,0
3,0,0,0
4,0,0,0
5,3,4,3
6,3,4,4
7,3,4,4
8,3,4,4
9,3,4,4
10,6,8,6
11,6,8,7
12,6,8,8
13,6,8,8
14,6,8,8
15,9,12,9
16,9,12,10
17,9,12,11
18,9,12,12
19,9,12,12
20,12,16,12
21,12,16,13
22,12,16,14
23,12,16,15
24,12,16,16
25,15,20,16
26,15,20,16
27,15,20,17
28,15,20,18
29,15,20,19
30,18,24,20
31,18,24,20
32,18,24,20
33,18,24,21
34,18,24,22
35,21,28,24
36,21,28,24
37,21,28,24
38,21,28,24
39,21,28,25
40,24,32,28
41,24,32,28
42,24,32,28
43,24,32,28
44,24,32,28
45,27,36,32
46,27,36,32
47,27,36,32
48,27,36,32
49,27,36,32
50,30,40,35
51,30,40,36
52,30,40,36
53,30,40,36
54,30,40,36
55,33,44,38
56,33,44,39
57,33,44,40
58,33,44,40
59,33,44,40
60,36,48,41
61,36,48,42
62,36,48,43
63,36,48,44
64,36,48,44
65,39,52,44
66,39,52,45
67,39,52,46
68,39,52,47
69,39,52,48
70,42,56,48
71,42,56,48
72,42,56,49
73,42,56,50
74,42,56,51
75,45,60,52
76,45,60,52
77,45,60,52
78,45,60,53
79,45,60,54
80,48,64,56
81,48,64,56
82,48,64,56
83,48,64,56
84,48,64,57
85,51,68,60
86,51,68,60
87,51,68,60
88,51,68,60
89,51,68,60
90,54,72,64
91,54,72,64
92,54,72,64
93,54,72,64
94,54,72,64
95,57,76,67
96,57,76,68
97,57,76,68
98,57,76,68
99,57,76,68
100,60,80,70
101,60,80,71
102,60,80,72
103,60,80,72
104,60,80,72
105,63,84,73
106,63,84,74
107,63,84,75
108,63,84,76
109,63,84,76
110,66,88,76
111,66,88,77
112,66,88,78
113,66,88,79
114,66,88,80
115,69,92,80
116,69,92,80
117,69,92,81
118,69,92,82
119,69,92,83
120,72,96,84
121,72,96,84
122,72,96,84
123,72,96,85
124,72,96,86
125,75,100,88
126,75,100,88
127,75,100,88
128,75,100,88
129,75,100,89
130,78,104,92
131,78,104,92
132,78,104,92
133,78,104,92
134,78,104,92
135,81,108,96
136,81,108,96
137,81,108,96
138,81,108,96
139,81,108,96
140,84,112,99
141,84,112,100
142,84,112,100
143,84,112,100
144,84,112,100
145,87,116,102
146,87,116,103
147,87,116,104
148,87,116,104
149,87,116,104
150,90,120,105
151,90,120,106
152,90,120,107
153,90,120,108
154,90,120,108
155,93,124,108
156,93,124,109
157,93,124,110
158,93,124,111
159,93,124,112
160,96,128,112
161,96,128,112
162,96,128,113
163,96,128,114
164,96,128,115
165,99,132,116
166,99,132,116
167,99,132,116
168,99,132,117
169,99,132,118
170,102,136,120
171,102,136,120
172,102,136,120
173,102,136,120
174,102,136,121
175,105,140,124
176,105,140,124
177,105,140,124
178,105,140,124
179,105,140,124
180,108,144,128
181,108,144,128
182,108,144,128
183,108,144,128
184,108,144,128
185,111,148,131
186,111,148,132
187,111,148,132
188,111,148,132
189,111,148,132
190,114,152,134
191,114,152,135
192,114,152,136
193,114,152,136
194,114,152,136
195,117,156,137
196,117,156,138
197,117,156,139
198,117,156,140
199,117,156,140
200,120,160,140
201,120,160,141
202,120,160,142
203,120,160,143
204,120,160,144
205,123,164,144
206,123,164,144
207,123,164,145
208,123,164,146
209,123,164,147
210,126,168,148
211,126,168,148
212,126,168,148
213,126,168,149
214,126,168,150
215,129,172,152
216,129,172,152
217,129,172,152
218,129,172,152
219,129,172,153
220,132,176,156
221,132,176,156
222,132,176,156
223,132,176,156
224,132,176,156
225,135,180,160
226,135,180,160
227,135,180,160
228,135,180,160
229,135,180,160
230,138,184,163
231,138,184,164
232,138,184,164
233,138,184,164
234,138,184,164
235,141,188,166
236,141,188,167
237,141,188,168
238,141,188,168
239,141,188,168
240,144,192,169
241,144,192,170
242,144,192,171
243,144,192,172
244,144,192,172
245,147,196,172
246,147,196,173
247,147,196,174
248,147,196,175
249,147,196,176
250,150,200,176
251,150,200,176
252,150,200,177
253,150,200,178
254,150,200,179
255,153,204,180
256,153,204,180
257,153,204,180
258,153,204,181
259,153,204,182
260,156,208,184
261,156,208,184
262,156,208,184
263,156,208,184
264,156,208,185
265,159,212,188
266,159,212,188
267,159,212,188
268,159,212,188
269,159,212,188
270,162,216,192
271,162,216,192
272,162,216,192
273,162,216,192
274,162,216,192
275,165,220,195
276,165,220,196
277,165,220,196
278,165,220,196
279,165,220,196
280,168,224,198
281,168,224,199
282,168,224,200
283,168,224,200
284,168,224,200
285,171,228,201
286,171,228,202
287,171,228,203
288,171,228,204
289,171,228,204
290,174,232,204
291,174,232,205
292,174,232,206
293,174,232,207
294,174,232,208
295,177,236,208
296,177,236,208
297,177,236,209
298,177,236,210
299,177,236,211
300,180,240,212
301,180,240,212
302,180,240,212
303,180,240,213
304,180,240,214
305,183,244,216
306,183,244,216
307,183,244,216
308,183,244,216
309,183,244,217
310,186,248,220
311,186,248,220
312,186,248,220
313,186,248,220
314,186,248,220
315,189,252,224
316,189,252,224
317,189,252,224
318,189,252,224
319,189,252,224
320,192,256,227
321,192,256,228
322,192,256,228
323,192,256,228
324,192,256,228
325,195,260,230
326,195,260,231
327,195,260,232
328,195,260,232
329,195,260,232
330,198,264,233
331,198,264,234
332,198,264,235
333,198,264,236
334,198,264,236
335,201,268,236
336,201,268,237
337,201,268,238
338,201,268,239
339,201,268,240
340,204,272,240
341,204,272,240
342,204,272,241
343,204,272,242
344,204,272,243
345,207,276,244
346,207,276,244
347,207,276,244
348,207,276,245
349,207,276,246
350,210,280,248
351,210,280,248
352,210,280,248
353,210,280,248
354,210,280,249
355,213,284,252
356,213,284,252
357,213,284,252
358,213,284,252
359,213,284,252
360,216,288,256
361,216,288,256
362,216,288,256
363,216,288,256
364,216,288,256
365,219,292,259
366,219,292,260
367,219,292,260
368,219,292,260
369,219,292,260
370,222,296,262
371,222,296,263
372,222,296,264
373,222,296,264
374,222,296,264
375,225,300,265
376,225,300,266
377,225,300,267
378,225,300,268
379,225,300,268
380,228,304,268
381,228,304,269
382,228,304,270
383,228,304,271
384,228,304,272
385,231,308,272
386,231,308,272
387,231,308,273
388,231,308,274
389,231,308,275
390,234,312,276
391,234,312,276
392,234,312,276
393,234,312,277
394,234,312,278
395,237,316,280
396,237,316,280
397,237,316,280
398,237,316,280
399,237,316,281
400,240,320,284
401,240,320,284
402,240,320,284
403,240,320,284
404,240,320,284
405,243,324,288
406,243,324,288
407,243,324,288
408,243,324,288
409,243,324,288
410,246,328,291
411,246,328,292
412,246,328,292
413,246,328,292
414,246,328,292
415,249,332,294
416,249,332,295
417,249,332,296
418,249,332,296
419,249,332,296
420,252,336,297
421,252,336,298
422,252,336,299
423,252,336,300
424,252,336,300
425,255,340,300
426,255,340,301
427,255,340,302
428,255,340,303
429,255,340,304
430,258,344,304
431,258,344,304
432,258,344,305
433,258,344,306
434,258,344,307
435,261,348,308
436,261,348,308
437,261,348,308
438,261,348,309
439,261,348,310
440,264,352,312
441,264,352,312
442,264,352,312
443,264,352,312
444,264,352,313
445,267,356,316
446,267,356,316
447,267,356,316
448,267,356,316
449,267,356,316
450,270,360,320
451,270,360,320
452,270,360,320
453,270,360,320
454,270,360,320
455,273,364,323
456,273,364,324
457,273,364,324
458,273,364,324
459,273,364,324
460,276,368,326
461,276,368,327
462,276,368,328
463,276,368,328
464,276,368,328
465,279,372,329
466,279,372,330
467,279,372,331
468,279,372,332
469,279,372,332
470,282,376,332
471,282,376,333
472,282,376,334
473,282,376,335
474,282,376,336
475,285,380,336
476,285,380,336
477,285,380,337
478,285,380,338
479,285,380,339
480,288,384,340
481,288,384,340
482,288,384,340
483,288,384,341
484,288,384,342
485,291,388,344
486,291,388,344
487,291,388,344
488,291,388,344
489,291,388,345
490,294,392,348
491,294,392,348
492,294,392,348
493,294,392,348
494,294,392,348
495,297,396,352
496,297,396,352
497,297,396,352
498,297,396,352
499,297,396,352
500,300,400,355
501,300,400,356
502,300,400,356
503,300,400,356
504,300,400,356
505,303,404,358
506,303,404,359
507,303,404,360
508,303,404,360
509,303,404,360
510,306,408,361
511,306,408,362
512,306,408,363
513,306,408,364
514,306,408,364
515,309,412,364
516,309,412,365
517,309,412,366
518,309,412,367
519,309,412,368
520,312,416,368
521,312,416,368
522,312,416,369
523,312,416,370
524,312,416,371
525,315,420,372
526,315,420,372
527,315,420,372
528,315,420,373
529,315,420,374
530,318,424,376
531,318,424,376
532,318,424,376
533,318,424,376
534,318,424,377
535,321,428,380
536,321,428,380
537,321,428,380
538,321,428,380
539,321,428,380
540,324,432,384
541,324,432,384
542,324,432,384
543,324,432,384
544,324,432,384
545,327,436,387
546,327,436,388
547,327,436,388
548,327,436,388
549,327,436,388
550,330,440,390
551,330,440,391
552,330,440,392
553,330,440,392
554,330,440,392
555,333,444,393
556,333,444,394
557,333,444,395
558,333,444,396
559,333,444,396
560,336,448,396
561,336,448,397
562,336,448,398
563,336,448,399
564,336,448,400
565,339,452,400
566,339,452,400
567,339,452,401
568,339,452,402
569,339,452,403
570,342,456,404
571,342,456,404
572,342,456,404
573,342,456,405
574,342,456,406
575,345,460,408
576,345,460,408
577,345,460,408
578,345,460,408
579,345,460,409
580,348,464,412
581,348,464,412
582,348,464,412
583,348,464,412
584,348,464,412
585,351,468,416
586,351,468,416
587,351,468,416
588,351,468,416
589,351,468,416
590,354,472,419
591,354,472,420
592,354,472,420
593,354,472,420
594,354,472,420
595,357,476,422
596,357,476,423
597,357,476,424
598,357,476,424
599,357,476,424
600,360,480,425
601,360,480,426
602,360,480,427
603,360,480,428
604,360,480,428
605,363,484,428
606,363,484,429
607,363,484,430
608,363,484,431
609,363,484,432
610,366,488,432
611,366,488,432
612,366,488,433
613,366,488,434
614,366,488,435
615,369,492,436
616,369,492,436
617,369,492,436
618,369,492,437
619,369,492,438
620,372,496,440
621,372,496,440
622,372,496,440
623,372,496,440
624,372,496,441
625,375,500,444
626,375,500,444
627,375,500,444
628,375,500,444
629,375,500,444
630,378,504,448
631,378,504,448
632,378,504,448
633,378,504,448
634,378,504,448
635,381,508,451
636,381,508,452
637,381,508,452
638,381,508,452
639,381,508,452
640,384,512,454
641,384,512,455
642,384,512,456
643,384,512,456
644,384,512,456
645,387,516,457
646,387,516,458
647,387,516,459
648,387,516,460
649,387,516,460
650,390,520,460
651,390,520,461
652,390,520,462
653,390,520,463
654,390,520,464
655,393,524,464
656,393,524,464
657,393,524,465
658,393,524,466
659,393,524,467
660,396,528,468
661,396,528,468
662,396,528,468
663,396,528,469
664,396,528,470
665,399,532,472
666,399,532,472
667,399,532,472
668,399,532,472
669,399,532,473
670,402,536,476
671,402,536,476
672,402,536,476
673,402,536,476
674,402,536,476
675,405,540,480
676,405,540,480
677,405,540,480
678,405,540,480
679,405,540,480
680,408,544,483
681,408,544,484
682,408,544,484
683,408,544,484
684,408,544,484
685,411,548,486
686,411,548,487
687,411,548,488
688,411,548,488
689,411,548,488
690,414,552,489
691,414,552,490
692,414,552,491
693,414,552,492
694,414,552,492
695,417,556,492
696,417,556,493
697,417,556,494
698,417,556,495
699,417,556,496
700,420,560,496
701,420,560,496
702,420,560,497
703,420,560,498
704,420,560,499
705,423,564,500
706,423,564,500
707,423,564,500
708,423,564,501
709,423,564,502
710,426,568,504
711,426,568,504
712,426,568,504
713,426,568,504
714,426,568,505
715,429,572,508
716,429,572,508
717,429,572,508
718,429,572,508
719,429,572,508
720,432,576,512
721,432,576,512
722,432,576,512
723,432,576,512
724,432,576,512
725,435,580,515
726,435,580,516
727,435,580,516
728,435,580,516
729,435,580,516
730,438,584,518
731,438,584,519
732,438,584,520
733,438,584,520
734,438,584,520
735,441,588,521
736,441,588,522
737,441,588,523
738,441,588,524
739,441,588,524
740,444,592,524
741,444,592,525
742,444,592,526
743,444,592,527
744,444,592,528
745,447,596,528
746,447,596,528
747,447,596,529
748,447,596,530
749,447,596,531
750,450,600,532
751,450,600,532
752,450,600,532
753,450,600,533
754,450,600,534
755,453,604,536
756,453,604,536
757,453,604,536
758,453,604,536
759,453,604,537
760,456,608,540
761,456,608,540
762,456,608,540
763,456,608,540
764,456,608,540
765,459,612,544
766,459,612,544
767,459,612,544
768,459,612,544
769,459,612,544
770,462,616,547
771,462,616,548
772,462,616,548
773,462,616,548
774,462,616,548
775,465,620,550
776,465,620,551
777,465,620,552
778,465,620,552
779,465,620,552
780,468,624,553
781,468,624,554
782,468,624,555
783,468,624,556
784,468,624,556
785,471,628,556
786,471,628,557
787,471,628,558
788,471,628,559
789,471,628,560
790,474,632,560
791,474,632,560
792,474,632,561
793,474,632,562
794,474,632,563
795,477,636,564
796,477,636,564
797,477,636,564
798,477,636,565
799,477,636,566
800,480,640,568
801,480,640,568
802,480,640,568
803,480,640,568
804,480,640,569
805,483,644,572
806,483,644,572
807,483,644,572
808,483,644,572
809,483,644,572
810,486,648,576
811,486,648,576
812,486,648,576
813,486,648,576
814,486,648,576
815,489,652,579
816,489,652,580
817,489,652,580
818,489,652,580
819,489,652,580
820,492,656,582
821,492,656,583
822,492,656,584
823,492,656,584
824,492,656,584
825,495,660,585
826,495,660,586
827,495,660,587
828,495,660,588
829,495,660,588
830,498,664,588
831,498,664,589
832,498,664,590
833,498,664,591
834,498,664,592
835,501,668,592
836,501,668,592
837,501,668,593
838,501,668,594
839,501,668,595
840,504,672,596
841,504,672,596
842,504,672,596
843,504,672,597
844,504,672,598
845,507,676,600
846,507,676,600
847,507,676,600
848,507,676,600
849,507,676,601
850,510,680,604
851,510,680,604
852,510,680,604
853,510,680,604
854,510,680,604
855,513,684,608
856,513,684,608
857,513,684,608
858,513,684,608
859,513,684,608
860,516,688,611
861,516,688,612
862,516,688,612
863,516,688,612
864,516,688,612
865,519,692,614
866,519,692,615
867,519,692,616
868,519,692,616
869,519,692,616
870,522,696,617
871,522,696,618
872,522,696,619
873,522,696,620
874,522,696,620
875,525,700,620
876,525,700,621
877,525,700,622
878,525,700,623
879,525,700,624
880,528,704,624
881,528,704,624
882,528,704,625
883,528,704,626
884,528,704,627
885,531,708,628
886,531,708,628
887,531,708,628
888,531,708,629
889,531,708,630
890,534,712,632
891,534,712,632
892,534,712,632
893,534,712,632
894,534,712,633
895,537,716,636
896,537,716,636
897,537,716,636
898,537,716,636
899,537,716,636
900,540,720,640
901,540,720,640
902,540,720,640
903,540,720,640
904,540,720,640
905,543,724,643
906,543,724,644
907,543,724,644
908,543,724,644
909,543,724,644
910,546,728,646
911,546,728,647
912,546,728,648
913,546,728,648
914,546,728,648
915,549,732,649
916,549,732,650
917,549,732,651
918,549,732,652
919,549,732,652
920,552,736,652
921,552,736,653
922,552,736,654
923,552,736,655
924,552,736,656
925,555,740,656
926,555,740,656
927,555,740,657
928,555,740,658
929,555,740,659
930,558,744,660
931,558,744,660
932,558,744,660
933,558,744,661
934,558,744,662
935,561,748,664
936,561,748,664
937,561,748,664
938,561,748,664
939,561,748,665
940,564,752,668
941,564,752,668
942,564,752,668
943,564,752,668
944,564,752,668
945,567,756,672
946,567,756,672
947,567,756,672
948,567,756,672
949,567,756,672
950,570,760,675
951,570,760,676
952,570,760,676
953,570,760,676
954,570,760,676
955,573,764,678
956,573,764,679
957,573,764,680
958,573,764,680
959,573,764,680
960,576,768,681
961,576,768,682
962,576,768,683
963,576,768,684
964,576,768,684
965,579,772,684
966,579,772,685
967,579,772,686
968,579,772,687
969,579,772,688
970,582,776,688
971,582,776,688
972,582,776,689
973,582,776,690
974,582,776,691
975,585,780,692
976,585,780,692
977,585,780,692
978,585,780,693
979,585,780,694
980,588,784,696
981,588,784,696
982,588,784,696
983,588,784,696
984,588,784,697
985,591,788,700
986,591,788,700
987,591,788,700
988,591,788,700
989,591,788,700
990,594,792,704
991,594,792,704
992,594,792,704
993,594,792,704
994,594,792,704
995,597,796,707
996,597,796,708
997,597,796,708
998,597,796,708
999,597,796,708


==> data/winning_bids_race22_race1110.csv <==
budget,"[2, 2]","[5, 4]"
1,1,2
2,0,2
3,0,2
4,1,0
5,1,2
6,0,2
7,1,2
8,1,0
9,1,0
10,1,2
11,1,2
12,1,0
13,1,0
14,1,2
15,1,2
16,1,0
17,1,0
18,1,2
19,1,2
20,1,0
21,1,0
22,1,0
23,1,2
24,1,0
25,1,0
26,1,0
27,1,0
28,1,0
29,1,0
30,1,0
31,1,0
32,1,0
33,1,0
34,1,0
35,1,0
36,1,0
37,1,0
38,1,0
39,1,0
40,1,0
41,1,0
42,1,0
43,1,0
44,1,0
45,1,0
46,1,0
47,1,0
48,1,0
49,1,0
50,1,0
51,1,0
52,1,0
53,1,0
54,1,0
55,1,0
56,1,0
57,1,0
58,1,0
59,1,0
60,1,0
61,1,0
62,1,0
63,1,0
64,1,0
65,1,0
66,1,0
67,1,0
68,1,0
69,1,0
70,1,0
71,1,0
72,1,0
73,1,0
74,1,0
75,1,0
76,1,0
77,1,0
78,1,0
79,1,0
80,1,0
81,1,0
82,1,0
83,1,0
84,1,0
85,1,0
86,1,0
87,1,0
88,1,0
89,1,0
90,1,0
91,1,0
92,1,0
93,1,0
94,1,0
95,1,0
96,1,0
97,1,0
98,1,0
99,1,0
100,1,0
101,1,0
102,1,0
103,1,0
104,1,0
105,1,0
106,1,0
107,1,0
108,1,0
109,1,0
110,1,0
111,1,0
112,1,0
113,1,0
114,1,0
115,1,0
116,1,0
117,1,0
118,1,0
119,1,0
120,1,0
121,1,0
122,1,0
123,1,0
124,1,0
125,1,0
126,1,0
127,1,0
128,1,0
129,1,0
130,1,0
131,1,0
132,1,0
133,1,0
134,1,0
135,1,0
136,1,0
137,1,0
138,1,0
139,1,0
140,1,0
141,1,0
142,1,0
143,1,0
144,1,0
145,1,0
146,1,0
147,1,0
148,1,0
149,1,0
150,1,0
151,1,0
152,1,0
153,1,0
154,1,0
155,1,0
156,1,0
157,1,0
158,1,0
159,1,0
160,1,0
161,1,0
162,1,0
163,1,0
164,1,0
165,1,0
166,1,0
167,1,0
168,1,0
169,1,0
170,1,0
171,1,0
172,1,0
173,1,0
174,1,0
175,1,0
176,1,0
177,1,0
178,1,0
179,1,0
180,1,0
181,1,0
182,1,0
183,1,0
184,1,0
185,1,0
186,1,0
187,1,0
188,1,0
189,1,0
190,1,0
191,1,0
192,1,0
193,1,0
194,1,0
195,1,0
196,1,0
197,1,0
198,1,0
199,1,0
200,1,0
201,1,0
202,1,0
203,1,0
204,1,0
205,1,0
206,1,0
207,1,0
208,1,0
209,1,0
210,1,0
211,1,0
212,1,0
213,1,0
214,1,0
215,1,0
216,1,0
217,1,0
218,1,0
219,1,0
220,1,0
221,1,0
222,1,0
223,1,0
224,1,0
225,1,0
226,1,0
227,1,0
228,1,0
229,1,0
230,1,0
231,1,0
232,1,0
233,1,0
234,1,0
235,1,0
236,1,0
237,1,0
238,1,0
239,1,0
240,1,0
241,1,0
242,1,0
243,1,0
244,1,0
245,1,0
246,1,0
247,1,0
248,1,0
249,1,0
250,1,0
251,1,0
252,1,0
253,1,0
254,1,0
255,1,0
256,1,0
257,1,0
258,1,0
259,1,0
260,1,0
261,1,0
262,1,0
263,1,0
264,1,0
265,1,0
266,1,0
267,1,0
268,1,0
269,1,0
270,1,0
271,1,0
272,1,0
273,1,0
274,1,0
275,1,0
276,1,0
277,1,0
278,1,0
279,1,0
280,1,0
281,1,0
282,1,0
283,1,0
284,1,0
285,1,0
286,1,0
287,1,0
288,1,0
289,1,0
290,1,0
291,1,0
292,1,0
293,1,0
294,1,0
295,1,0
296,1,0
297,1,0
298,1,0
299,1,0
300,1,0
301,1,0
302,1,0
303,1,0
304,1,0
305,1,0
306,1,0
307,1,0
308,1,0
309,1,0
310,1,0
311,1,0
312,1,0
313,1,0
314,1,0
315,1,0
316,1,0
317,1,0
318,1,0
319,1,0
320,1,0
321,1,0
322,1,0
323,1,0
324,1,0
325,1,0
326,1,0
327,1,0
328,1,0
329,1,0
330,1,0
331,1,0
332,1,0
333,1,0
334,1,0
335,1,0
336,1,0
337,1,0
338,1,0
339,1,0
340,1,0
341,1,0
342,1,0
343,1,0
344,1,0
345,1,0
346,1,0
347,1,0
348,1,0
349,1,0
350,1,0
351,1,0
352,1,0
353,1,0
354,1,0
355,1,0
356,1,0
357,1,0
358,1,0
359,1,0
360,1,0
361,1,0
362,1,0
363,1,0
364,1,0
365,1,0
366,1,0
367,1,0
368,1,0
369,1,0
370,1,0
371,1,0
372,1,0
373,1,0
374,1,0
375,1,0
376,1,0
377,1,0
378,1,0
379,1,0
380,1,0
381,1,0
382,1,0
383,1,0
384,1,0
385,1,0
386,1,0
387,1,0
388,1,0
389,1,0
390,1,0
391,1,0
392,1,0
393,1,0
394,1,0
395,1,0
396,1,0
397,1,0
398,1,0
399,1,0


==> data/witness.csv <==
0,0,0,0,0,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0,0,0,0,1
2,0,0,0,0,0,0,0,0,0,0,2
3,0,0,0,0,0,0,0,0,0,1,3
4,0,0,0,0,0,0,0,0,0,1,4
5,0,0,0,0,0,0,0,0,0,1,5
6,0,0,0,0,0,0,0,0,1,2,6
7,0,0,0,0,0,0,0,0,1,2,7
8,0,0,0,0,0,0,0,0,1,3,8
9,0,0,0,0,0,0,0,0,1,3,9
10,0,0,0,0,0,0,0,0,1,3,10
11,0,0,0,0,0,0,0,1,1,3,11
12,0,0,0,0,0,0,0,1,2,4,12
13,0,0,0,0,0,0,0,1,2,4,13
14,0,0,0,0,0,0,0,1,2,4,14
15,0,0,0,0,0,0,0,1,2,5,15
16,0,0,0,0,0,0,0,1,2,5,16
17,0,0,0,0,0,0,1,1,3,6,17
18,0,0,0,0,0,0,1,2,3,6,18
19,0,0,0,0,0,0,1,2,3,6,19
20,1,1,1,1,1,1,1,2,3,7,20
21,0,0,0,0,0,1,1,2,4,7,21
22,1,1,1,1,1,1,1,2,4,8,22
23,2,0,0,0,1,1,1,2,4,8,23
24,1,1,1,1,1,1,1,2,4,8,24
25,2,0,0,1,1,1,2,2,4,8,25
26,3,1,1,1,1,1,2,3,4,9,26
27,2,0,1,1,1,1,2,3,5,9,27
28,3,1,1,1,1,1,2,3,5,10,28
29,4,1,1,1,1,1,2,3,5,10,29
30,3,1,1,1,1,1,2,3,5,10,30
31,4,1,1,1,1,1,2,3,6,11,31
32,5,1,1,1,1,1,2,3,6,11,32
33,3,1,1,1,1,1,2,3,6,11,33
34,4,1,1,1,1,2,2,3,6,12,34
35,5,1,1,1,1,2,2,4,6,12,35
36,6,1,1,1,1,2,3,4,6,12,36
37,5,1,1,1,1,2,3,4,7,13,37
38,6,1,1,1,1,2,3,4,7,13,38
39,7,1,1,1,1,2,3,4,7,14,39
40,6,1,1,1,1,2,3,4,7,14,40
41,7,1,1,1,1,2,3,5,7,14,41
42,8,1,1,1,1,2,3,4,7,14,42
43,6,1,1,1,1,2,3,5,7,15,43
44,7,2,2,2,2,2,3,5,8,15,44
45,8,2,2,2,2,3,3,5,8,15,45
46,9,1,1,1,2,3,4,5,8,16,46
47,8,2,2,2,2,3,4,5,8,16,47
48,9,2,2,2,2,3,4,6,9,17,48
49,10,1,1,2,2,3,4,6,9,17,49
50,9,2,2,2,2,3,4,6,9,17,50
51,10,2,2,2,2,3,4,6,9,18,51
52,11,1,2,2,2,3,4,6,10,18,52
53,10,2,2,2,2,3,4,6,10,18,53
54,11,2,2,2,2,3,4,6,9,18,54
55,12,2,2,2,2,3,4,6,10,19,55
56,10,2,2,2,2,3,4,6,10,19,56
57,11,2,2,2,2,3,4,6,10,20,57
58,12,2,2,2,2,3,4,6,10,20,58
59,13,2,2,2,3,3,5,7,11,20,59
60,12,2,2,2,3,3,5,7,11,21,60
61,13,2,2,2,3,4,5,7,11,21,61
62,14,2,2,2,3,4,5,7,11,21,62
63,13,2,2,2,3,4,5,7,11,22,63
64,14,2,2,2,3,4,5,7,11,22,64
65,15,2,2,2,3,4,5,7,12,23,65
66,14,2,2,2,3,4,5,8,12,23,66
67,15,2,2,2,3,4,5,8,12,23,67
68,16,2,2,2,3,4,6,8,12,23,68
69,15,2,2,2,3,4,5,7,13,24,69
70,16,2,2,2,3,4,6,8,13,24,70
71,17,2,2,2,3,4,6,8,13,25,71
72,16,3,3,3,3,4,6,8,13,25,72
73,17,3,3,3,4,4,6,9,13,25,73
74,18,3,3,3,4,5,6,9,13,26,74
75,16,2,2,3,4,5,6,9,14,26,75
76,17,3,3,3,4,5,6,9,14,26,76
77,18,3,3,3,4,5,6,9,14,27,77
78,19,3,3,3,4,5,6,9,14,27,78
79,19,2,3,3,4,5,7,9,14,27,79
80,20,3,3,3,4,5,7,9,15,28,80
81,18,3,3,3,4,5,7,9,15,28,81
82,19,3,3,3,4,5,6,9,15,28,82
83,20,3,3,3,4,5,7,10,15,29,83
84,21,3,3,3,4,5,7,10,15,29,84
85,21,3,3,3,4,5,7,10,16,29,85
86,22,3,3,3,4,5,7,10,16,30,86
87,20,3,3,3,4,5,7,10,16,30,87
88,21,3,3,3,4,5,7,10,16,31,88
89,22,3,3,3,4,5,7,10,16,31,89
90,23,3,3,3,4,5,7,10,16,31,90
91,22,3,3,4,4,5,7,10,16,31,91
92,23,3,3,4,4,5,7,10,16,32,92
93,24,3,3,4,5,6,7,11,17,32,93
94,23,3,3,4,5,6,7,11,17,33,94
95,24,3,3,4,5,6,8,11,17,33,95
96,25,3,3,4,5,6,8,11,17,33,96
97,24,3,3,4,5,6,8,11,18,34,97
98,25,3,3,4,5,6,8,11,18,34,98
99,26,3,3,4,5,6,8,11,18,34,99
100,25,3,3,4,5,6,8,11,18,35,100
101,26,4,4,4,5,6,8,11,18,35,101
102,27,4,4,4,5,6,8,12,18,35,102
103,26,4,4,4,5,6,8,12,19,36,103
104,27,4,4,4,5,6,8,12,19,36,104
105,28,3,4,4,5,6,8,12,19,36,105
106,27,4,4,4,5,7,8,12,19,37,106
107,28,4,4,4,5,7,8,12,20,37,107
108,29,4,4,5,5,7,9,12,19,37,108
109,28,4,4,5,5,7,9,13,20,38,109
110,29,4,4,5,6,7,9,13,20,38,110
111,30,4,4,5,6,7,9,12,20,38,111
112,28,4,4,5,6,7,9,13,21,39,112
113,29,4,4,5,6,7,9,13,21,39,113
114,30,4,4,5,6,7,9,13,20,39,114
115,31,4,4,5,6,7,9,13,20,39,115
116,31,4,4,5,6,7,9,13,21,40,116
117,32,4,4,5,6,7,9,13,21,40,117
118,31,4,4,5,6,7,10,14,21,41,118
119,32,4,4,5,6,8,10,14,22,41,119
120,33,4,4,5,6,7,9,13,21,41,120
121,32,4,4,5,6,7,10,14,22,42,121
122,33,4,4,5,6,8,10,14,22,42,122
123,34,4,4,5,6,8,10,14,22,43,123
124,33,4,4,5,6,8,10,14,23,43,124
125,34,4,4,5,6,8,10,14,23,43,125
126,35,4,4,5,6,8,11,14,23,44,126
127,33,4,4,5,6,7,10,14,23,44,127
128,34,5,5,6,7,8,11,15,23,44,128
129,35,5,5,6,7,8,10,15,23,44,129
130,36,5,5,6,7,8,10,15,23,45,130
131,35,5,5,6,7,8,11,15,23,45,131
132,36,5,5,5,6,8,11,15,24,45,132
133,37,4,4,6,6,8,11,15,24,46,133
134,37,5,5,5,7,8,11,15,24,46,134
135,38,5,5,6,6,8,11,15,24,47,135
136,36,5,5,6,7,9,11,16,25,47,136
137,37,5,5,6,7,8,11,16,25,47,137
138,38,5,5,6,7,9,11,16,25,48,138
139,39,4,5,6,7,9,12,16,25,48,139
140,39,5,6,6,7,9,11,16,26,49,140
141,40,5,5,6,7,9,12,16,26,49,141
142,39,5,5,5,7,8,11,16,26,49,142
143,40,5,5,6,8,9,12,17,26,49,143
144,41,5,5,6,7,9,12,17,26,50,144
145,39,4,5,6,7,9,12,17,26,50,145
146,40,5,6,6,7,9,12,17,26,50,146
147,41,5,6,6,7,9,12,17,27,51,147
148,42,5,6,6,7,9,12,17,27,51,148
149,42,5,5,7,7,9,12,17,27,51,149
150,43,5,5,6,8,9,12,17,27,52,150
151,42,4,5,6,7,9,12,17,27,52,151
152,43,5,6,7,8,10,12,17,27,52,152
153,44,5,6,7,8,9,12,17,27,53,153
154,42,5,6,7,8,10,13,18,28,53,154
155,43,5,6,7,8,10,13,18,28,54,155
156,44,6,6,7,8,10,13,18,29,54,156
157,45,6,6,7,8,10,13,18,28,54,157
158,45,5,6,7,8,10,13,18,29,55,158
159,46,6,6,7,8,10,13,18,29,55,159
160,44,6,6,7,8,10,13,19,29,55,160
161,45,6,6,7,8,10,13,18,29,56,161
162,46,6,6,7,8,10,13,18,29,56,162
163,47,6,6,7,8,10,13,18,29,56,163
164,46,6,6,7,8,10,13,19,30,56,164
165,47,6,6,7,8,10,14,19,30,57,165
166,48,6,6,7,8,10,14,19,30,58,166
167,48,6,6,7,8,10,14,19,30,58,167
168,49,6,6,7,8,10,13,19,30,58,168
169,48,6,6,7,8,10,13,19,30,58,169
170,49,6,6,7,8,10,13,19,30,59,170
171,50,6,6,7,9,10,14,20,31,59,171
172,48,6,7,7,9,11,14,20,31,59,172
173,49,6,7,7,9,11,14,20,31,59,173
174,50,6,7,8,9,11,14,20,31,60,174
175,51,6,7,8,9,11,14,20,32,61,175
176,51,6,7,8,9,11,14,20,32,61,176
177,52,6,7,8,9,11,14,20,32,61,177
178,51,6,7,8,9,11,15,20,32,61,178
179,52,6,7,8,9,11,15,20,32,62,179
180,53,6,7,8,9,11,14,20,32,62,180
181,51,6,7,8,9,11,14,20,32,62,181
182,52,6,7,8,9,11,15,21,33,63,182
183,53,6,7,8,9,11,15,21,33,63,183
184,54,7,7,8,9,11,15,21,33,64,184
185,54,7,7,8,10,11,15,21,33,64,185
186,55,7,7,8,10,12,15,21,34,64,186
187,53,7,7,8,9,11,15,21,34,64,187
188,54,7,7,8,9,12,15,21,34,65,188
189,55,7,7,8,9,12,15,21,34,65,189
190,56,7,7,8,10,12,15,22,34,65,190
191,55,7,7,8,10,12,15,22,34,66,191
192,56,7,7,8,10,12,16,22,34,66,192
193,57,7,7,8,10,12,15,22,35,67,193
194,56,7,7,8,10,12,16,22,35,67,194
195,57,7,8,8,10,12,16,22,35,67,195
196,58,7,8,9,10,12,16,23,35,67,196
197,57,7,8,9,10,12,16,22,35,68,197
198,58,7,8,9,10,12,16,22,36,68,198
199,59,7,8,9,10,12,16,23,36,69,199
200,58,7,8,9,10,12,16,23,36,69,200
201,59,7,8,9,10,12,16,23,36,69,201
202,60,7,8,9,10,13,17,23,36,70,202
203,60,7,8,9,10,13,17,23,36,70,203
204,61,7,8,9,11,13,17,24,37,70,204
205,60,7,8,9,11,13,17,24,37,71,205
206,61,7,8,9,11,13,17,24,37,71,206
207,62,7,8,9,11,13,17,24,37,71,207
208,61,7,8,9,10,13,17,24,38,72,208
209,62,8,8,9,11,13,17,24,38,72,209
210,63,8,8,9,11,13,17,24,38,72,210
211,62,8,8,9,11,13,17,24,38,73,211
212,63,8,8,9,11,13,17,24,38,73,212
213,64,8,8,9,11,13,17,24,38,73,213
214,62,8,8,9,11,13,17,24,38,74,214
215,63,8,8,9,11,14,18,25,39,74,215
216,64,8,8,9,11,14,18,25,39,75,216
217,65,8,9,9,11,14,18,25,39,75,217
218,64,8,9,10,11,14,18,25,39,75,218
219,65,8,9,10,11,13,18,25,40,75,219
220,66,8,9,10,11,13,18,25,40,76,220
221,65,8,9,10,11,14,18,25,40,76,221
222,66,8,9,10,11,14,18,25,40,76,222
223,67,8,9,10,12,14,18,26,40,77,223
224,66,8,9,10,12,14,18,26,40,77,224
225,67,8,9,10,12,14,18,26,41,78,225
226,68,8,9,10,12,14,18,26,41,78,226
227,67,8,9,10,12,14,18,26,41,78,227
228,68,8,9,10,12,15,18,26,41,79,228
229,69,8,9,10,12,15,19,26,41,79,229
230,69,8,9,10,11,14,19,26,41,79,230
231,70,8,9,10,12,14,19,26,41,79,231
232,68,8,9,10,12,14,19,26,42,80,232
233,69,8,9,10,12,14,19,27,42,80,233
234,70,8,9,10,12,15,19,27,42,81,234
235,71,8,9,10,12,15,19,27,42,81,235
236,71,8,9,10,12,15,19,27,43,81,236
237,72,9,9,10,12,15,19,27,43,82,237
238,70,9,9,10,12,15,19,27,43,82,238
239,71,9,9,10,12,15,19,27,43,82,239
240,72,9,10,10,12,15,19,28,43,82,240
241,73,9,10,11,12,15,20,28,44,83,241
242,73,9,10,11,12,15,20,28,44,83,242
243,74,9,10,11,13,15,20,28,44,84,243
244,73,9,10,11,13,15,20,28,44,84,244
245,74,9,10,11,13,15,20,28,44,84,245
246,75,9,10,11,13,16,20,28,44,85,246
247,74,9,10,11,13,16,20,28,44,85,247
248,75,9,10,11,13,16,20,28,45,85,248
249,76,9,10,11,13,16,21,28,45,86,249
250,74,9,10,11,12,16,20,28,45,86,250
251,75,9,10,11,13,16,21,29,45,87,251
252,76,9,10,11,13,16,21,29,45,87,252
253,77,9,10,11,13,16,21,29,46,87,253
254,77,9,10,11,13,16,21,29,46,87,254
255,78,9,10,11,13,16,21,29,46,88,255
256,77,9,10,11,13,16,21,29,46,88,256
257,78,9,10,11,13,16,21,29,46,88,257
258,79,9,10,11,13,16,21,30,47,89,258
259,78,9,10,11,13,16,21,30,47,89,259
260,79,9,10,11,13,16,21,30,47,90,260
261,80,9,10,11,13,16,21,30,47,90,261
262,79,9,10,11,13,16,21,30,47,90,262
263,80,9,10,11,13,16,21,30,47,91,263
264,81,10,11,12,14,17,22,30,47,91,264
265,79,10,11,12,14,17,22,30,48,91,265
266,80,10,11,12,14,17,22,31,48,92,266
267,81,10,11,12,14,17,22,31,48,92,267
268,82,10,11,12,14,17,22,30,48,92,268
269,82,10,11,12,14,17,22,31,48,93,269
270,83,10,11,12,14,17,22,31,48,93,270
271,82,10,11,12,14,17,22,31,49,93,271
272,83,10,10,12,14,17,22,31,49,94,272
273,84,10,11,12,14,17,22,31,49,94,273
274,83,9,11,12,14,17,22,31,49,94,274
275,84,10,10,12,14,17,22,31,49,95,275
276,85,10,11,12,14,17,22,31,50,95,276
277,83,10,11,12,14,17,22,31,49,95,277
278,84,10,11,12,14,17,22,32,50,96,278
279,85,10,11,12,14,18,23,32,50,96,279
280,86,10,11,12,14,18,23,32,50,96,280
281,86,10,11,12,14,18,23,32,50,97,281
282,87,10,11,12,14,18,23,32,51,97,282
283,86,10,11,12,14,17,23,32,51,97,283
284,87,10,11,12,14,17,23,32,51,98,284
285,88,10,11,12,14,17,23,32,51,98,285
286,86,11,11,12,14,18,23,32,51,98,286
287,87,10,11,13,14,18,23,33,52,99,287
288,88,10,11,13,15,18,24,33,52,99,288
289,89,10,11,13,15,18,23,33,52,99,289
290,89,10,11,13,15,18,23,33,52,100,290
291,90,11,12,13,15,18,23,33,52,100,291
292,89,11,12,13,15,19,24,33,52,100,292
293,90,11,11,13,15,18,23,33,53,101,293
294,91,11,12,13,15,18,24,33,53,101,294
295,90,11,12,13,15,18,24,34,53,102,295
296,91,11,12,13,15,19,24,34,53,102,296
297,92,11,12,13,15,19,24,34,53,102,297
298,91,11,12,13,15,19,24,34,53,103,298
299,92,11,12,13,15,18,24,34,54,103,299
300,93,11,12,13,15,18,24,34,54,103,300
301,92,11,12,13,15,18,24,34,54,104,301
302,93,10,12,13,15,19,25,34,54,104,302
303,94,11,12,13,15,19,25,35,55,104,303
304,93,11,12,13,15,19,25,35,55,105,304
305,94,11,12,13,16,19,25,35,55,105,305
306,95,11,12,13,16,19,25,35,55,105,306
307,94,11,12,14,16,19,25,35,55,106,307
308,95,11,12,14,16,19,25,35,55,106,308
309,96,11,12,14,16,20,25,35,55,106,309
310,96,11,12,13,16,19,25,35,56,107,310
311,97,11,12,13,16,19,25,35,55,107,311
312,95,11,12,13,16,19,25,35,56,107,312
313,96,11,12,14,16,20,25,36,56,108,313
314,97,12,13,14,16,20,25,36,57,108,314
315,98,12,13,14,16,20,26,36,57,108,315
316,98,12,13,14,16,19,25,36,57,109,316
317,99,12,13,14,16,20,26,36,57,109,317
318,97,12,13,14,16,20,26,36,57,109,318
319,98,12,13,14,16,20,26,36,57,109,319
320,99,12,13,14,16,20,26,36,57,110,320
321,100,12,13,14,16,20,26,36,58,110,321
322,99,12,13,14,17,20,26,37,58,111,322
323,100,12,13,14,17,20,26,37,58,111,323
324,101,12,13,14,17,20,26,37,58,111,324
325,101,12,13,14,16,20,26,37,58,112,325
326,102,11,13,14,16,20,26,37,58,112,326
327,100,12,13,14,17,20,26,37,59,113,327
328,101,12,13,14,17,20,26,37,59,113,328
329,102,12,13,14,17,20,27,37,59,113,329
330,103,12,13,14,17,21,27,38,59,113,330
331,101,12,13,15,17,21,27,38,60,114,331
332,102,12,13,15,17,21,27,38,60,114,332
333,103,12,13,15,17,21,27,38,60,115,333
334,104,12,13,15,17,21,27,38,60,115,334
335,104,12,13,15,17,21,27,38,60,115,335
336,105,13,13,15,17,21,27,38,60,115,336
337,105,13,13,15,17,21,27,38,60,116,337
338,106,13,13,15,18,21,27,38,61,116,338
339,105,13,14,15,18,21,28,38,61,117,339
340,106,13,14,15,18,21,28,39,61,117,340
341,107,13,14,15,17,21,28,39,61,117,341
342,105,13,14,15,17,21,27,39,61,117,342
343,106,13,14,15,17,21,27,39,62,118,343
344,107,13,14,15,18,21,28,39,62,118,344
345,108,13,14,15,18,21,28,39,62,119,345
346,108,13,14,15,18,22,28,39,62,119,346
347,109,13,14,15,18,22,28,39,62,119,347
348,107,13,14,15,18,22,28,40,63,120,348
349,108,13,14,15,18,22,28,39,63,120,349
350,109,13,14,16,18,22,28,40,63,120,350
351,110,13,14,16,18,22,28,40,63,121,351
352,110,13,14,16,18,22,29,40,63,121,352
353,111,13,14,16,18,22,29,40,63,121,353
354,110,13,14,16,18,22,29,40,63,122,354
355,111,13,14,16,18,22,29,41,64,122,355
356,112,13,14,15,18,22,29,40,64,123,356
357,110,13,14,16,18,22,29,41,64,123,357
358,111,13,14,16,18,22,29,41,65,123,358
359,112,13,14,16,18,22,29,41,64,123,359
360,113,13,14,16,18,22,29,41,65,124,360
361,113,14,15,16,19,23,29,41,65,124,361
362,114,14,15,16,19,23,29,41,65,124,362
363,113,14,15,16,19,23,29,41,65,125,363
364,114,14,15,16,19,23,29,41,65,125,364
365,115,14,15,16,19,23,30,42,66,125,365
366,114,14,15,16,19,23,30,42,66,126,366
367,115,14,15,16,19,23,30,42,66,126,367
368,116,14,15,16,19,23,30,42,66,126,368
369,115,14,15,17,19,23,30,42,66,127,369
370,116,14,15,17,19,23,30,42,67,127,370
371,117,14,15,16,19,23,30,42,67,128,371
372,116,14,15,16,19,23,30,42,67,128,372
373,117,14,15,16,19,24,30,42,67,128,373
374,118,14,15,17,19,24,30,42,67,129,374
375,117,13,15,17,19,24,30,43,67,129,375
376,118,14,15,17,19,23,30,42,67,129,376
377,119,14,15,17,19,23,30,42,68,130,377
378,119,14,15,17,19,23,31,43,68,130,378
379,120,14,15,17,20,23,31,43,68,130,379
380,118,14,15,17,20,24,31,44,68,130,380
381,119,14,15,17,20,24,31,43,68,131,381
382,120,14,15,17,20,24,31,44,68,131,382
383,121,14,15,17,20,24,31,44,69,132,383
384,120,14,15,17,20,24,31,43,69,132,384
385,121,14,15,17,20,24,31,44,69,132,385
386,122,15,15,17,20,24,31,44,69,132,386
387,121,15,16,17,20,24,31,44,69,133,387
388,122,15,16,17,20,24,31,44,70,133,388
389,123,15,16,17,20,24,31,44,70,134,389
390,122,15,16,17,20,24,31,44,70,134,390
391,123,15,16,17,20,24,31,44,70,134,391
392,124,15,16,17,20,24,31,44,70,135,392
393,123,15,16,17,20,24,32,45,70,135,393
394,124,15,16,18,20,25,32,45,71,135,394
395,125,15,16,18,20,25,32,45,71,136,395
396,124,15,16,18,20,25,32,45,71,136,396
397,125,15,16,18,21,25,32,45,71,136,397
398,126,15,16,18,21,25,32,45,71,137,398
399,125,15,16,18,21,25,32,45,71,137,399
400,126,15,16,18,21,25,32,45,71,137,400
401,127,15,16,18,21,25,32,45,72,138,401
402,126,15,16,18,21,26,33,46,72,138,402
403,127,15,16,18,21,26,33,46,73,139,403
404,128,15,16,17,20,25,32,46,72,139,404
405,127,15,16,18,21,25,33,46,73,139,405
406,128,15,16,18,21,25,33,46,73,139,406
407,129,15,16,18,21,26,33,46,73,140,407
408,128,15,16,18,21,26,33,46,73,140,408
409,129,15,16,18,21,25,33,47,73,140,409
410,130,15,16,18,21,26,33,46,73,141,410
411,129,15,16,18,21,26,33,47,74,141,411
412,130,15,16,18,21,26,33,47,74,142,412
413,131,16,17,19,22,26,34,47,74,142,413
414,131,16,17,19,22,26,34,47,74,142,414
415,132,16,17,19,22,26,34,47,74,143,415
416,130,16,17,19,22,26,34,47,74,143,416
417,131,16,17,19,22,26,34,48,75,143,417
418,132,16,17,19,22,27,34,48,75,144,418
419,133,16,17,19,22,27,34,47,75,144,419
420,133,16,17,19,22,27,34,48,75,144,420
421,134,16,17,18,22,26,34,48,76,145,421
422,133,16,17,18,22,27,34,48,76,145,422
423,134,16,17,19,22,27,34,48,76,146,423
424,135,16,17,19,22,27,34,48,76,146,424
425,133,16,17,19,22,27,35,49,76,146,425
426,134,16,17,19,22,27,35,49,77,146,426
427,135,16,17,19,22,27,35,48,77,147,427
428,136,16,17,19,22,27,35,49,77,147,428
429,135,15,17,19,22,27,35,49,77,148,429
430,136,16,18,19,22,27,35,49,77,148,430
431,137,16,17,19,22,27,35,49,77,148,431
432,137,16,17,19,22,27,35,49,77,148,432
433,138,16,17,19,22,27,35,49,77,149,433
434,136,16,17,19,22,27,35,49,78,149,434
435,137,16,17,19,22,27,35,49,78,150,435
436,138,16,17,19,22,27,35,49,78,150,436
437,139,16,17,19,22,27,35,50,78,150,437
438,139,17,17,19,23,28,35,50,79,150,438
439,140,17,18,19,23,28,35,50,79,151,439
440,139,17,18,19,23,28,36,50,79,151,440
441,140,17,18,20,23,28,36,50,79,152,441
442,141,17,18,20,23,28,36,51,79,152,442
443,140,17,18,20,23,28,36,51,79,152,443
444,141,17,18,20,23,28,36,51,80,153,444
445,142,17,18,20,23,28,36,50,80,153,445
446,141,17,18,19,23,28,36,51,80,153,446
447,142,16,18,20,23,28,37,51,80,154,447
448,143,17,18,20,23,28,36,51,80,154,448
449,142,17,18,20,23,28,36,51,81,154,449
450,143,17,18,20,23,28,36,51,81,154,450
451,144,17,18,20,23,28,36,51,80,155,451
452,143,17,18,20,23,28,36,51,81,155,452
453,144,17,18,20,23,28,37,51,81,156,453
454,145,17,18,20,23,28,37,51,81,156,454
455,144,17,18,20,23,28,37,52,82,156,455
456,145,17,18,20,23,28,37,52,82,157,456
457,146,17,18,20,23,28,37,52,82,157,457
458,146,17,18,20,23,28,37,52,82,157,458
459,147,17,18,20,24,28,37,52,82,158,459
460,145,17,18,20,24,29,37,52,83,158,460
461,146,17,18,20,24,29,37,52,82,158,461
462,147,17,18,20,24,29,38,53,83,159,462
463,148,17,18,20,24,29,38,53,83,159,463
464,147,18,18,20,24,29,37,53,83,159,464
465,148,18,19,20,24,30,38,53,84,160,465
466,149,18,19,21,24,30,38,53,84,160,466
467,148,18,19,21,24,30,38,53,84,160,467
468,149,18,19,21,24,30,38,54,84,161,468
469,150,18,19,21,24,29,38,53,84,161,469
470,149,18,19,21,24,29,38,53,84,161,470
471,150,18,19,21,24,29,38,53,84,162,471
472,151,18,19,21,24,29,38,54,85,162,472
473,151,18,19,21,24,29,38,53,85,162,473
474,152,18,19,21,24,29,38,54,85,163,474
475,150,18,19,21,24,30,39,54,85,163,475
476,151,18,19,21,25,30,39,54,85,164,476
477,152,18,19,21,25,30,39,54,85,164,477
478,153,18,19,21,24,30,38,54,86,164,478
479,152,18,19,21,24,30,38,54,86,164,479
480,153,18,19,21,24,30,39,55,86,165,480
481,154,18,19,21,25,30,39,55,86,165,481
482,153,18,19,21,25,30,39,55,86,165,482
483,154,18,19,21,25,30,39,55,87,166,483
484,155,18,19,21,25,30,39,55,87,166,484
485,154,18,19,21,25,30,39,55,87,167,485
486,155,18,19,21,25,30,39,55,87,167,486
487,156,18,19,21,25,31,39,56,87,167,487
488,155,19,20,22,25,31,40,56,88,168,488
489,156,19,20,22,25,31,40,56,88,168,489
490,157,19,20,22,26,31,40,56,88,169,490
491,156,19,20,22,26,31,40,56,88,169,491
492,157,19,20,22,25,31,40,56,88,169,492
493,158,19,20,22,25,31,40,56,88,169,493
494,157,19,20,22,25,31,40,56,89,170,494
495,158,19,20,22,26,31,40,56,89,170,495
496,159,19,20,22,25,31,40,56,89,170,496
497,159,19,20,22,25,31,40,56,89,171,497
498,160,19,20,22,25,31,40,56,89,171,498
499,159,19,20,22,26,31,40,57,90,171,499
500,160,19,20,22,26,31,41,57,90,172,500
501,161,19,20,22,25,31,40,57,90,172,501
502,160,19,20,22,25,31,40,57,90,172,502
503,161,19,20,22,25,31,40,57,90,173,503
504,162,19,20,22,26,31,40,57,90,173,504
505,161,19,20,22,26,32,41,57,90,173,505
506,162,19,20,22,26,32,41,58,91,174,506
507,163,18,20,22,26,32,41,58,91,174,507
508,162,19,21,23,26,32,41,58,91,174,508
509,163,19,20,23,27,32,41,58,91,175,509
510,164,19,20,23,27,32,41,58,91,175,510
511,163,19,20,23,27,32,41,58,91,175,511
512,164,19,20,23,27,32,42,58,92,176,512
513,165,20,21,23,27,32,42,58,92,176,513
514,163,20,21,23,27,32,42,58,92,177,514
515,164,20,21,23,27,33,42,59,92,177,515
516,165,20,21,23,26,32,42,58,92,177,516
517,166,20,21,23,26,32,42,59,93,178,517
518,166,20,21,23,26,33,42,59,93,178,518
519,167,20,21,23,27,33,42,59,93,178,519
520,166,20,21,23,26,32,42,59,93,178,520
521,167,20,21,23,26,32,42,59,93,179,521
522,168,20,21,23,26,32,42,59,93,179,522
523,167,20,21,23,27,32,42,59,93,179,523
524,168,20,21,23,27,33,42,60,94,180,524
525,169,20,21,23,26,33,42,59,94,180,525
526,169,20,21,23,26,33,42,59,94,180,526
527,170,20,21,23,26,33,42,60,95,181,527
528,168,19,21,23,27,33,43,60,95,181,528
529,169,20,22,24,27,33,43,60,95,182,529
530,170,20,21,24,28,33,43,60,95,182,530
531,171,20,21,24,28,33,43,60,95,182,531
532,170,20,21,24,28,33,43,61,95,183,532
533,171,20,21,24,28,33,43,61,96,183,533
534,172,20,21,24,28,33,43,61,96,184,534
535,172,20,21,24,28,34,43,61,96,184,535
536,173,20,21,24,28,34,44,61,96,184,536
537,171,20,21,24,28,34,43,61,96,184,537
538,172,20,22,24,28,34,43,61,96,185,538
539,173,21,22,24,28,34,44,61,96,185,539
540,174,21,22,24,28,34,44,61,97,185,540
541,174,21,22,24,28,34,44,62,97,186,541
542,175,21,22,24,28,34,44,62,97,186,542
543,174,21,22,24,28,34,44,62,97,186,543
544,175,21,22,24,28,34,44,62,98,187,544
545,176,21,22,24,28,34,44,62,98,187,545
546,174,21,22,24,28,34,44,62,98,187,546
547,175,21,22,24,28,34,44,62,98,188,547
548,176,21,22,24,28,34,44,62,98,188,548
549,177,21,22,24,28,34,44,62,98,188,549
550,177,20,22,24,28,34,45,63,99,189,550
551,178,21,23,25,28,34,44,62,98,189,551
552,177,21,22,25,28,34,44,62,99,189,552
553,178,21,22,25,28,34,44,62,99,190,553
554,179,21,22,25,29,34,45,63,99,190,554
555,178,21,22,25,29,35,45,63,100,191,555
556,179,21,22,25,29,35,45,63,100,191,556
557,180,21,22,25,29,35,45,63,99,191,557
558,179,21,22,25,29,35,45,63,100,192,558
559,180,21,22,25,29,35,45,63,100,192,559
560,181,21,22,25,29,35,45,63,100,192,560
561,180,21,22,25,29,35,45,63,100,193,561
562,181,21,22,25,29,35,45,63,101,193,562
563,182,21,22,25,29,35,45,64,101,193,563
564,180,21,23,25,29,35,45,64,101,194,564
565,181,22,23,25,29,35,46,64,101,194,565
566,182,22,23,25,29,35,46,64,101,194,566
567,183,22,23,25,29,35,46,64,101,194,567
568,183,22,23,25,29,35,46,64,101,195,568
569,184,22,23,25,29,35,46,65,102,195,569
570,183,22,23,25,29,35,46,65,102,196,570
571,184,22,23,25,29,36,46,65,102,196,571
572,185,22,23,25,29,36,47,65,102,196,572
573,184,21,23,25,29,36,47,65,103,197,573
574,185,22,24,25,29,36,46,65,103,197,574
575,186,22,23,26,29,36,46,65,103,197,575
576,185,22,23,26,30,36,46,66,103,198,576
577,186,22,23,26,30,36,47,66,104,198,577
578,187,22,23,26,30,36,47,66,104,199,578
579,186,22,23,26,30,36,47,66,104,199,579
580,187,22,23,26,30,36,47,66,104,199,580
581,188,22,23,26,30,36,47,66,104,200,581
582,187,22,23,26,30,36,47,66,104,200,582
583,188,22,23,26,30,36,47,66,104,200,583
584,189,22,23,26,30,37,47,66,105,200,584
585,188,22,23,26,30,37,47,66,105,201,585
586,189,22,23,26,30,37,47,66,105,201,586
587,190,22,23,26,30,37,48,67,105,202,587
588,189,22,23,26,30,37,48,67,106,202,588
589,190,22,23,26,30,37,47,67,105,202,589
590,191,22,24,26,30,37,47,67,106,203,590
591,190,22,24,26,30,37,48,67,106,203,591
592,191,23,24,26,31,37,48,67,106,203,592
593,192,23,24,26,31,37,48,68,106,203,593
594,191,23,24,27,31,37,48,68,106,204,594
595,192,23,24,27,31,37,48,68,107,204,595
596,193,23,24,26,30,37,48,67,106,204,596
597,192,23,24,26,30,37,48,67,107,205,597
598,193,23,24,26,31,37,48,67,107,205,598
599,194,23,24,26,31,37,48,68,107,206,599
600,193,23,24,26,31,38,49,68,107,206,600
601,194,23,24,27,31,38,49,68,107,206,601
602,195,23,24,27,31,38,49,68,108,207,602
603,195,23,24,27,31,38,49,68,108,207,603
604,196,23,24,27,31,38,49,69,108,207,604
605,195,23,24,27,31,38,49,69,109,208,605
606,196,23,24,27,31,38,49,69,108,208,606
607,197,23,24,27,31,38,49,69,108,208,607
608,196,23,24,27,31,38,49,69,109,209,608
609,197,23,24,27,31,38,49,69,109,209,609
610,198,23,24,27,31,38,49,69,109,210,610
611,197,23,24,27,31,38,49,69,109,210,611
612,198,23,24,27,31,38,50,69,109,210,612
613,199,23,25,27,31,38,49,69,109,210,613
614,198,23,25,27,31,38,49,69,110,211,614
615,199,23,25,27,32,38,49,70,110,211,615
616,200,24,25,27,32,38,50,70,110,211,616
617,199,24,25,28,32,38,50,70,111,212,617
618,200,24,25,28,32,39,50,70,110,212,618
619,201,24,25,28,32,39,50,70,111,213,619
620,200,24,25,28,32,39,50,71,111,213,620
621,201,24,25,28,32,39,51,71,111,213,621
622,202,24,25,27,32,39,50,71,111,213,622
623,201,24,25,27,32,39,50,71,112,214,623
624,202,24,25,28,32,39,50,71,112,214,624
625,203,24,25,28,32,39,50,71,112,215,625
626,202,24,25,28,32,39,50,71,112,215,626
627,203,24,25,28,32,39,51,71,112,215,627
628,204,24,25,28,32,39,51,71,112,215,628
629,203,24,25,28,32,39,50,71,112,216,629
630,204,24,25,28,33,39,51,71,113,216,630
631,205,24,25,28,33,39,51,72,113,217,631
632,204,24,25,28,33,39,51,72,113,217,632
633,205,24,25,28,33,39,51,72,113,217,633
634,206,24,25,28,33,40,51,72,114,218,634
635,205,24,25,28,32,39,51,72,114,218,635
636,206,24,26,28,32,40,51,72,114,218,636
637,207,24,26,28,32,40,51,72,114,219,637
638,206,24,26,28,32,40,52,72,114,219,638
639,207,25,26,28,33,40,51,72,114,219,639
640,208,25,26,28,33,40,51,73,114,220,640
641,207,25,26,29,33,40,52,73,115,220,641
642,208,25,26,29,33,40,52,73,115,220,642
643,209,25,26,29,33,40,52,73,115,221,643
644,208,25,26,29,33,40,52,73,115,221,644
645,209,25,26,29,33,40,52,73,115,221,645
646,210,25,26,29,33,40,52,73,115,222,646
647,209,25,26,29,34,40,52,73,116,222,647
648,210,25,26,29,34,41,52,73,116,222,648
649,211,25,26,28,33,40,52,73,116,223,649
650,210,25,26,28,33,41,52,73,116,223,650
651,211,25,26,29,33,41,53,74,116,223,651
652,212,25,26,29,33,41,53,74,117,224,652
653,212,25,26,29,33,41,53,74,117,224,653
654,213,25,26,29,33,41,53,74,117,224,654
655,212,25,26,29,33,41,53,74,117,225,655
656,213,25,26,29,34,41,53,74,117,225,656
657,214,25,26,29,33,41,53,75,118,226,657
658,212,25,26,29,33,41,53,75,118,226,658
659,213,25,26,29,34,41,53,75,118,226,659
660,214,25,26,29,34,41,53,75,118,227,660
661,215,25,26,29,34,41,53,75,118,227,661
662,215,26,27,30,34,41,53,75,119,227,662
663,216,26,27,29,34,41,54,75,119,228,663
664,215,26,27,29,34,41,53,75,119,228,664
665,216,26,27,30,34,41,53,75,119,228,665
666,217,26,27,30,34,41,54,75,119,229,666
667,215,26,27,30,34,42,54,76,119,229,667
668,216,26,27,30,34,42,54,75,119,229,668
669,217,26,27,30,34,42,54,76,120,229,669
670,218,26,27,30,35,42,54,76,120,230,670
671,218,26,27,30,35,42,54,76,120,230,671
672,219,26,27,30,35,42,54,76,120,230,672
673,218,26,27,30,35,42,54,76,120,231,673
674,219,26,27,30,35,42,54,76,120,231,674
675,220,26,27,30,35,42,55,77,121,232,675
676,219,26,27,30,35,42,55,77,121,232,676
677,220,26,27,30,35,42,55,77,121,232,677
678,221,26,27,30,35,43,55,77,121,233,678
679,220,26,27,30,35,43,55,77,121,233,679
680,221,26,27,30,34,42,55,77,122,233,680
681,222,26,27,30,34,42,55,77,122,234,681
682,222,26,27,30,35,43,55,77,122,234,682
683,223,26,27,30,35,43,55,77,122,234,683
684,221,26,27,30,35,43,55,77,122,234,684
685,222,26,28,30,35,42,55,77,122,235,685
686,223,26,28,30,35,42,55,77,123,235,686
687,224,27,28,30,35,43,55,78,123,236,687
688,223,27,28,31,35,43,55,78,123,236,688
689,224,26,28,31,35,43,56,78,123,236,689
690,225,27,27,31,35,43,56,78,123,237,690
691,224,27,28,31,36,43,56,78,124,237,691
692,225,27,28,31,36,43,56,79,124,237,692
693,226,27,28,31,36,44,56,79,124,238,693
694,225,27,28,31,36,44,56,79,124,238,694
695,226,27,28,31,36,44,56,79,124,238,695
696,227,27,28,31,36,43,56,78,124,239,696
697,226,27,28,31,36,43,56,79,125,239,697
698,227,27,28,31,36,43,56,79,125,240,698
699,228,27,28,31,36,44,56,79,125,240,699
700,227,27,28,31,36,44,56,79,125,240,700
701,228,27,28,31,36,43,56,79,126,240,701
702,229,27,28,31,36,43,56,80,125,241,702
703,228,27,29,31,36,43,57,80,126,241,703
704,229,27,29,31,36,44,57,80,126,242,704
705,230,27,28,31,36,44,57,80,126,242,705
706,230,27,28,31,36,44,57,80,126,242,706
707,231,27,28,31,36,44,57,80,126,242,707
708,229,27,28,31,36,44,57,80,127,243,708
709,230,28,29,32,37,45,57,80,127,243,709
710,231,28,29,31,36,44,57,81,127,243,710
711,232,28,29,31,36,44,57,81,127,244,711
712,231,28,29,32,36,44,57,80,127,244,712
713,232,28,29,32,36,45,57,80,127,244,713
714,233,28,29,32,37,45,58,81,128,245,714
715,233,28,29,32,37,45,58,81,128,245,715
716,234,28,29,32,37,45,58,81,128,246,716
717,232,28,29,32,37,45,58,82,128,246,717
718,233,28,29,32,37,45,58,81,128,246,718
719,234,27,29,32,37,45,58,82,129,247,719
720,235,28,30,33,37,45,58,82,129,247,720
721,234,28,29,32,37,45,58,82,129,248,721
722,235,28,29,32,37,45,58,82,129,248,722
723,236,28,29,32,37,45,58,82,129,248,723
724,236,28,29,32,37,45,59,82,130,248,724
725,237,28,29,32,37,45,59,82,129,249,725
726,236,28,30,32,37,45,58,82,130,249,726
727,237,28,30,32,37,45,59,82,130,249,727
728,238,28,30,32,37,45,59,82,130,250,728
729,237,28,30,33,38,45,59,83,131,250,729
730,238,28,30,33,38,46,59,83,131,251,730
731,239,28,30,33,38,46,59,83,131,251,731
732,238,28,30,33,38,46,59,83,131,251,732
733,239,28,30,33,38,46,59,83,131,251,733
734,240,29,30,33,38,46,59,83,131,252,734
735,239,29,30,33,38,46,59,83,131,252,735
736,240,29,30,33,38,46,59,83,132,252,736
737,241,29,30,33,38,46,60,83,132,253,737
738,240,28,30,33,38,46,59,83,132,253,738
739,241,29,29,33,38,46,60,84,132,254,739
740,242,29,30,33,38,46,60,84,133,254,740
741,242,29,30,33,38,46,60,84,132,254,741
742,243,29,30,33,38,46,60,84,133,255,742
743,241,29,30,33,38,47,60,84,133,255,743
744,242,29,30,33,38,47,60,84,133,255,744
745,243,29,30,33,38,46,60,84,133,255,745
746,244,29,30,33,38,46,60,84,133,256,746
747,243,29,30,33,38,46,60,84,133,256,747
748,244,29,30,33,38,47,60,84,134,256,748
749,245,28,31,33,39,47,60,85,134,257,749
750,245,29,31,33,39,47,60,85,134,257,750
751,246,29,30,33,39,47,61,85,134,257,751
752,244,29,31,34,39,47,61,85,134,258,752
753,245,29,31,34,39,47,61,85,134,258,753
754,246,29,31,34,39,47,61,86,135,259,754
755,247,29,31,34,39,48,61,86,135,259,755
756,247,29,31,34,39,48,61,86,135,259,756
757,248,29,31,34,39,48,61,86,135,260,757
758,247,29,31,34,39,47,61,86,135,260,758
759,248,29,31,34,39,47,61,86,136,260,759
760,249,30,31,34,39,48,61,86,136,261,760
761,247,30,31,34,39,48,61,86,136,261,761
762,248,30,31,34,39,48,62,86,136,261,762
763,249,30,31,34,39,47,61,86,136,262,763
764,250,30,31,34,39,47,62,86,136,262,764
765,250,30,31,34,39,47,62,87,137,262,765
766,251,30,31,34,40,48,62,87,137,263,766
767,249,30,32,34,40,48,62,87,137,263,767
768,250,30,31,34,40,48,62,87,137,263,768
769,251,30,31,34,40,48,62,87,138,264,769
770,252,29,31,34,39,48,62,87,137,264,770
771,251,30,32,35,40,48,62,87,138,264,771
772,252,30,31,34,40,48,62,87,138,264,772
773,253,30,31,34,40,48,62,88,138,265,773
774,253,30,31,34,40,48,62,88,138,265,774
775,254,30,31,35,40,49,63,88,138,266,775
776,253,30,32,35,40,49,63,88,139,266,776
777,254,30,32,35,40,49,63,88,139,267,777
778,255,30,32,35,40,49,63,88,139,267,778
779,253,30,32,35,40,48,63,88,139,267,779
780,254,30,32,35,40,49,63,89,140,267,780
781,255,31,32,35,40,49,63,89,140,268,781
782,256,31,32,35,40,49,63,88,140,268,782
783,256,30,32,35,40,49,63,89,140,269,783
784,257,30,32,35,40,49,63,89,140,269,784
785,256,31,32,35,40,49,63,89,140,269,785
786,257,31,32,35,41,49,63,89,141,270,786
787,258,31,32,35,41,49,64,89,141,270,787
788,257,31,32,35,41,49,63,89,141,270,788
789,258,31,32,35,41,49,64,89,141,271,789
790,259,31,32,35,41,49,64,89,141,271,790
791,259,31,33,35,41,49,64,90,142,271,791
792,260,31,33,35,41,50,64,90,141,272,792
793,258,31,33,35,41,50,64,90,142,272,793
794,259,31,33,36,41,50,64,90,142,272,794
795,260,31,33,36,41,50,64,90,142,273,795
796,261,31,33,36,41,50,64,90,142,273,796
797,260,31,33,36,41,50,64,90,142,273,797
798,261,31,33,36,41,50,64,90,142,273,798
799,262,31,33,36,41,50,64,90,143,274,799
800,261,31,32,36,41,50,65,91,143,274,800
801,262,31,32,36,41,50,65,91,143,275,801
802,263,30,32,36,41,50,65,91,143,275,802
803,262,31,33,36,41,50,65,91,144,276,803
804,263,31,32,36,41,50,65,91,143,276,804
805,264,31,33,36,42,50,65,91,144,276,805
806,263,31,33,36,42,50,65,91,144,276,806
807,264,31,33,35,41,50,65,91,144,277,807
808,265,31,33,36,42,51,65,91,144,277,808
809,265,31,33,36,41,51,65,92,145,278,809
810,266,32,33,36,41,51,65,92,145,278,810
811,265,32,33,36,42,51,65,92,145,278,811
812,266,32,33,36,42,51,66,92,145,278,812
813,267,32,33,36,42,51,66,92,145,279,813
814,266,32,33,36,42,51,66,92,146,279,814
815,267,32,34,36,42,51,66,92,146,279,815
816,268,32,34,37,42,51,66,93,146,280,816
817,267,32,34,37,42,51,66,93,146,280,817
818,268,32,34,37,42,51,66,93,146,281,818
819,269,32,34,37,42,51,66,93,147,281,819
820,268,32,34,37,42,51,67,93,147,281,820
821,269,32,34,37,42,51,66,93,147,282,821
822,270,32,34,37,42,51,66,93,147,282,822
823,269,32,34,37,42,51,66,93,147,282,823
824,270,32,34,37,42,52,66,93,147,283,824
825,271,32,34,37,42,52,67,93,147,283,825
826,270,32,34,37,43,52,67,93,148,283,826
827,271,32,34,37,43,52,67,94,148,284,827
828,272,32,34,37,43,52,67,94,148,284,828
829,271,32,34,37,43,52,67,94,148,284,829
830,272,32,34,37,43,52,67,94,148,285,830
831,273,32,34,37,43,52,67,94,148,285,831
832,272,32,34,37,43,52,67,94,149,285,832
833,273,33,34,37,43,52,67,94,149,286,833
834,274,33,34,38,43,52,67,94,149,286,834
835,273,33,34,37,43,52,67,94,149,286,835
836,274,32,34,37,43,52,67,95,150,287,836
837,275,33,34,37,43,53,67,95,150,287,837
838,274,33,34,38,43,53,68,95,150,288,838
839,275,33,34,38,43,53,68,95,150,288,839
840,276,33,34,38,43,52,68,95,150,288,840
841,275,33,34,38,44,53,68,95,150,288,841
842,276,33,35,38,44,53,68,95,150,288,842
843,277,33,34,38,44,53,68,96,151,289,843
844,276,33,35,38,44,53,68,96,151,289,844
845,277,33,35,38,44,53,68,96,151,290,845
846,278,33,35,37,43,53,68,96,151,290,846
847,277,33,35,38,44,53,68,96,152,290,847
848,278,33,35,38,44,53,69,96,151,291,848
849,279,33,35,38,44,53,69,96,152,291,849
850,278,33,35,38,44,53,68,96,152,291,850
851,279,33,35,38,44,53,69,96,152,292,851
852,280,33,35,38,44,54,69,96,152,292,852
853,280,33,35,38,44,54,69,97,153,293,853
854,281,33,35,39,44,53,69,96,153,293,854
855,279,33,35,39,44,53,69,97,153,293,855
856,280,33,35,39,44,53,69,97,153,294,856
857,281,33,35,38,44,53,69,97,153,294,857
858,282,33,35,38,44,54,69,97,153,294,858
859,281,33,35,38,44,54,69,97,153,294,859
860,282,33,35,38,44,53,69,97,153,295,860
861,283,33,35,39,44,54,69,97,154,295,861
862,283,33,35,39,44,54,70,98,154,295,862
863,284,34,36,39,44,54,70,98,154,296,863
864,282,34,36,39,44,54,70,98,155,297,864
865,283,34,36,39,44,54,69,98,155,297,865
866,284,34,36,39,45,54,70,98,154,297,866
867,285,34,36,39,45,54,70,98,155,297,867
868,285,34,36,39,45,54,70,98,155,298,868
869,286,34,36,39,45,54,70,98,155,298,869
870,285,34,35,39,45,54,70,98,155,298,870
871,286,34,36,39,45,54,70,99,155,299,871
872,287,34,36,39,45,54,70,99,156,299,872
873,285,34,36,39,45,55,70,99,156,299,873
874,286,34,36,39,45,55,70,99,156,300,874
875,287,34,36,39,45,55,71,99,157,300,875
876,288,34,36,39,45,55,71,99,157,301,876
877,288,34,36,39,45,55,71,99,157,301,877
878,289,34,36,39,45,55,71,100,157,301,878
879,288,34,36,39,45,55,71,100,157,301,879
880,289,34,36,40,45,55,71,100,157,302,880
881,290,34,36,40,46,55,71,100,158,302,881
882,289,34,36,40,46,55,71,100,158,302,882
883,290,34,35,39,45,55,71,100,158,303,883
884,291,34,36,40,46,56,71,100,158,303,884
885,290,35,37,40,46,56,72,100,158,304,885
886,291,35,37,40,46,56,72,101,159,304,886
887,292,35,37,39,46,55,72,100,158,304,887
888,291,35,37,40,46,56,72,101,159,304,888
889,292,35,37,40,46,56,72,101,159,305,889
890,293,35,37,40,46,56,72,101,159,305,890
891,292,35,37,40,46,56,72,101,159,305,891
892,293,35,37,40,46,56,72,101,159,306,892
893,294,35,36,40,46,56,72,101,160,306,893
894,294,35,37,40,46,56,72,101,160,306,894
895,295,35,37,40,46,56,72,101,160,307,895
896,293,35,37,40,46,56,73,102,160,307,896
897,294,35,37,40,46,56,72,101,160,307,897
898,295,34,37,40,46,56,72,101,160,308,898
899,296,35,37,40,46,56,72,102,160,308,899
900,295,35,37,40,46,56,72,102,161,309,900
901,296,35,37,41,47,56,73,102,161,309,901
902,297,35,37,41,47,56,73,102,161,309,902
903,297,35,37,41,47,56,73,102,161,310,903
904,298,35,37,41,47,57,73,103,162,310,904
905,297,35,37,41,47,57,73,102,161,310,905
906,298,35,37,41,47,57,73,102,162,311,906
907,299,35,37,41,47,57,74,103,162,311,907
908,297,35,37,41,47,57,73,103,162,311,908
909,298,36,37,41,47,57,74,103,163,312,909
910,299,36,38,41,47,57,74,103,163,312,910
911,300,36,38,41,47,57,74,103,163,313,911
912,300,36,38,41,47,57,73,103,163,313,912
913,301,36,38,41,47,57,73,103,163,313,913
914,300,36,38,41,47,57,74,104,163,313,914
915,301,36,38,41,47,57,74,103,164,314,915
916,302,36,38,41,47,57,74,104,164,314,916
917,301,36,38,41,48,57,74,104,164,314,917
918,302,36,38,41,48,58,74,104,164,315,918
919,303,36,38,41,48,58,74,104,164,315,919
920,302,35,37,41,47,57,74,104,164,316,920
921,303,36,38,42,48,58,74,104,165,316,921
922,304,36,37,41,47,57,74,104,165,316,922
923,303,36,38,42,48,58,75,105,165,317,923
924,304,36,38,42,48,58,75,105,165,317,924
925,305,36,38,42,48,58,75,105,165,317,925
926,303,36,37,41,48,58,75,105,166,317,926
927,304,36,38,42,48,58,75,105,166,318,927
928,305,36,38,41,48,59,75,105,166,318,928
929,306,36,38,42,48,58,75,105,166,319,929
930,305,36,38,42,48,58,75,105,166,319,930
931,306,36,38,42,48,58,75,106,166,319,931
932,307,37,38,42,48,58,75,105,166,319,932
933,307,37,38,42,48,58,75,105,167,320,933
934,308,37,39,42,48,58,76,106,167,320,934
935,307,37,39,42,48,59,76,106,167,321,935
936,308,37,39,42,48,58,76,106,167,321,936
937,309,37,39,42,48,58,76,106,167,321,937
938,309,37,39,42,48,58,76,106,167,322,938
939,310,37,39,42,48,59,76,106,168,322,939
940,308,37,39,43,48,59,76,107,168,322,940
941,309,37,39,43,49,59,76,107,169,323,941
942,310,37,39,43,49,59,76,107,168,323,942
943,311,37,39,43,49,59,76,107,169,323,943
944,310,37,39,43,49,59,76,107,169,324,944
945,311,37,39,43,49,59,76,107,169,324,945
946,312,37,39,43,49,59,77,107,169,324,946
947,311,37,39,43,49,59,77,107,169,325,947
948,312,37,39,43,50,59,77,107,169,325,948
949,313,37,39,43,50,59,77,108,170,325,949
950,312,37,39,42,49,59,77,108,170,326,950
951,313,37,39,43,49,59,77,108,170,326,951
952,314,37,39,43,49,59,77,108,170,327,952
953,313,37,39,43,49,59,77,108,170,327,953
954,314,37,39,43,49,60,77,108,171,327,954
955,315,37,39,43,49,60,77,108,171,327,955
956,315,37,39,43,49,60,77,108,171,328,956
957,316,37,39,43,49,60,77,109,171,328,957
958,314,38,39,43,49,60,77,108,171,329,958
959,315,37,39,43,49,60,77,109,171,329,959
960,316,38,40,43,49,60,77,108,171,329,960
961,317,37,39,43,49,60,77,108,171,329,961
962,317,37,40,43,50,60,77,109,172,330,962
963,318,37,39,43,50,60,78,109,172,330,963
964,317,38,39,44,50,60,78,109,172,331,964
965,318,37,39,43,50,60,78,109,173,331,965
966,319,38,40,44,51,61,78,109,172,331,966
967,318,38,39,43,50,60,78,110,173,332,967
968,319,38,40,43,50,60,78,110,173,332,968
969,320,38,40,43,50,61,78,110,173,332,969
970,319,38,40,44,50,61,78,110,173,333,970
971,320,38,40,44,51,61,79,110,174,333,971
972,321,38,40,44,50,61,79,110,174,333,972
973,320,38,40,44,51,61,79,111,174,333,973
974,321,38,40,44,50,61,79,110,174,334,974
975,322,38,40,44,50,61,79,110,174,334,975
976,321,38,40,44,50,61,79,111,175,335,976
977,322,38,40,44,50,61,79,111,175,335,977
978,323,38,40,44,51,61,79,111,175,335,978
979,322,38,40,44,51,62,79,111,175,336,979
980,323,38,40,44,51,62,79,111,175,336,980
981,324,38,40,44,51,61,79,111,175,336,981
982,323,38,40,44,51,61,79,111,175,337,982
983,324,38,40,44,51,61,79,111,175,337,983
984,325,38,40,44,51,62,79,111,176,337,984
985,324,38,40,44,51,61,80,111,176,338,985
986,325,38,40,44,51,62,80,112,176,338,986
987,326,38,40,44,51,62,80,112,177,339,987
988,326,38,40,44,51,62,80,112,177,339,988
989,327,39,40,44,51,62,80,112,177,339,989
990,326,39,40,44,51,62,80,112,177,339,990
991,327,39,41,44,51,62,80,112,177,340,991
992,328,39,41,45,51,62,80,112,177,340,992
993,326,39,41,45,51,62,80,112,177,340,993
994,327,39,41,45,52,62,80,112,177,340,994
995,328,39,41,45,52,63,80,113,177,341,995
996,329,39,41,45,51,62,80,112,178,341,996
997,329,39,41,45,51,62,80,113,178,342,997
998,330,39,41,45,51,62,81,113,178,342,998
999,328,39,41,45,52,63,81,113,179,343,999
1000,329,39,41,45,52,63,81,113,179,343,1000
1001,330,39,41,45,52,63,81,114,179,343,1001
1002,331,39,41,45,52,63,81,113,179,343,1002
1003,331,39,41,45,52,63,81,113,179,344,1003
1004,332,39,41,45,52,62,81,114,179,344,1004
1005,331,38,41,45,52,63,81,114,180,345,1005
1006,332,39,42,46,52,63,81,114,180,345,1006
1007,333,39,40,45,52,63,81,114,180,345,1007
1008,332,39,41,46,52,63,81,114,180,346,1008
1009,333,39,41,45,52,63,81,114,180,346,1009
1010,334,39,41,45,52,63,81,114,180,346,1010
1011,332,39,41,45,52,63,81,114,180,346,1011
1012,333,39,41,45,53,63,81,115,181,347,1012
1013,334,39,41,46,53,63,82,115,181,347,1013
1014,335,40,42,46,53,63,82,115,181,348,1014
1015,335,40,42,46,53,64,82,115,181,348,1015
1016,336,40,42,46,53,64,82,115,182,348,1016
1017,335,40,42,46,53,64,82,115,182,349,1017
1018,336,40,42,46,53,64,82,115,182,349,1018
1019,337,40,42,46,53,64,83,116,182,349,1019
1020,336,40,42,46,53,64,82,115,182,350,1020
1021,337,40,42,46,53,64,83,116,182,350,1021
1022,338,40,42,46,53,64,83,116,183,350,1022
1023,337,40,42,46,53,64,82,116,183,351,1023
1024,338,40,42,46,53,64,82,116,183,351,1024
1025,339,40,42,46,53,65,83,116,183,351,1025
1026,338,40,42,46,53,65,83,116,184,352,1026
1027,339,40,42,46,53,65,83,116,184,352,1027
1028,340,40,42,46,53,64,83,116,184,352,1028
1029,339,40,42,46,53,64,83,117,184,353,1029
1030,340,40,42,46,53,64,83,117,184,353,1030
1031,341,40,42,46,53,64,83,117,184,354,1031
1032,340,40,42,46,53,64,83,117,184,354,1032
1033,341,40,42,46,53,64,83,117,185,354,1033
1034,342,40,42,46,53,64,83,117,185,355,1034
1035,341,40,42,47,54,65,84,117,185,355,1035
1036,342,41,43,47,54,65,84,117,185,355,1036
1037,343,41,43,47,54,65,84,118,185,355,1037
1038,342,41,43,47,54,65,84,118,186,356,1038
1039,343,41,43,47,54,65,84,118,186,356,1039
1040,344,41,43,47,54,65,84,118,186,357,1040
1041,344,41,43,47,54,65,84,117,186,357,1041
1042,345,41,43,47,54,65,84,118,186,357,1042
1043,343,41,43,47,54,65,84,118,186,358,1043
1044,344,41,43,47,54,65,84,118,187,358,1044
1045,345,41,43,47,54,66,85,118,187,358,1045
1046,346,41,43,47,54,66,85,118,187,359,1046
1047,345,40,43,47,54,66,84,118,187,359,1047
1048,346,41,44,47,54,66,84,118,187,359,1048
1049,347,40,42,47,54,66,85,119,187,360,1049
1050,347,41,43,47,54,66,85,119,188,360,1050
1051,348,41,42,47,55,66,85,119,188,360,1051
1052,347,41,43,48,55,66,85,119,188,361,1052
1053,348,41,43,47,54,65,85,119,188,361,1053
1054,349,41,43,47,54,66,85,119,188,361,1054
1055,347,40,43,47,54,66,85,120,189,362,1055
1056,348,41,44,48,55,66,85,120,189,362,1056
1057,349,41,44,48,55,66,86,120,189,362,1057
1058,350,41,44,48,55,66,86,120,189,363,1058
1059,350,42,44,48,55,67,86,120,189,363,1059
1060,351,42,44,48,55,67,86,120,189,363,1060
1061,349,42,44,48,55,67,86,120,190,364,1061
1062,350,42,44,48,55,67,86,120,190,364,1062
1063,351,42,44,48,55,67,86,120,190,364,1063
1064,352,42,44,48,55,67,86,121,190,365,1064
1065,352,42,44,48,55,67,86,121,190,365,1065
1066,353,42,44,48,55,67,86,120,190,365,1066
1067,352,42,44,48,56,67,86,120,191,366,1067
1068,353,42,44,48,56,67,87,121,191,366,1068
1069,354,42,44,48,56,67,87,121,191,367,1069
1070,353,42,44,48,55,67,87,121,191,367,1070
1071,354,42,44,48,55,67,87,121,191,367,1071
1072,355,42,44,48,55,67,87,121,192,367,1072
1073,354,42,44,48,55,67,87,122,192,368,1073
1074,355,42,44,48,55,67,86,121,192,368,1074
1075,356,42,44,48,55,67,87,122,192,368,1075
1076,355,42,44,48,56,68,87,122,192,369,1076
1077,356,42,44,48,55,67,87,122,192,369,1077
1078,357,41,44,48,55,67,87,122,193,370,1078
1079,356,42,45,49,56,68,87,122,193,370,1079
1080,357,42,45,49,56,68,87,122,193,370,1080
1081,358,42,45,49,56,68,88,122,193,371,1081
1082,357,42,45,49,56,68,88,123,193,371,1082
1083,358,43,45,49,56,68,88,123,193,371,1083
1084,359,43,45,49,56,68,88,123,194,372,1084
1085,359,43,45,49,56,68,88,123,194,372,1085
1086,360,43,45,49,56,68,88,123,194,372,1086
1087,358,43,45,49,56,68,88,123,194,373,1087
1088,359,43,45,49,57,68,88,123,194,373,1088
1089,360,43,45,49,57,68,88,123,195,373,1089
1090,361,43,45,49,57,68,88,124,195,374,1090
1091,361,43,45,49,57,68,88,123,195,374,1091
1092,362,43,45,49,57,69,88,124,195,374,1092
1093,361,42,45,49,56,68,88,124,196,375,1093
1094,362,43,45,49,56,68,88,124,196,375,1094
1095,363,42,45,49,56,68,88,124,196,375,1095
1096,361,43,45,49,56,69,88,124,196,376,1096
1097,362,43,45,50,57,69,89,124,196,376,1097
1098,363,43,45,50,57,69,89,125,196,376,1098
1099,364,42,45,49,56,68,89,124,196,377,1099
1100,364,43,46,50,57,69,89,125,197,377,1100
1101,365,43,46,50,57,69,89,124,196,377,1101
1102,364,43,45,50,57,69,89,125,197,378,1102
1103,365,43,45,50,57,69,89,125,197,378,1103
1104,366,43,45,50,57,69,89,125,197,379,1104
1105,365,43,45,50,57,69,89,125,197,379,1105
1106,366,43,46,49,57,69,89,125,198,379,1106
1107,367,43,46,50,58,69,90,125,198,380,1107
1108,366,43,46,50,58,69,90,126,198,380,1108
1109,367,43,46,50,58,69,90,126,198,380,1109
1110,368,43,46,50,58,70,90,126,198,380,1110
1111,367,44,46,50,58,70,90,126,199,381,1111
1112,368,44,46,50,58,70,90,126,199,381,1112
1113,369,44,46,50,58,70,90,126,199,382,1113
1114,368,44,46,51,58,70,90,126,199,382,1114
1115,369,44,46,51,58,70,90,126,199,382,1115
1116,370,44,46,51,58,70,90,126,199,383,1116
1117,370,44,46,50,57,70,90,126,200,383,1117
1118,371,44,46,50,58,70,90,127,200,383,1118
1119,369,44,46,50,58,70,90,126,200,384,1119
1120,370,44,46,50,58,70,90,127,200,384,1120
1121,371,44,46,51,58,70,90,127,200,384,1121
1122,372,44,46,51,58,70,91,127,200,384,1122
1123,371,43,46,51,58,70,91,127,200,385,1123
1124,372,44,47,51,58,70,91,127,200,385,1124
1125,373,44,47,51,58,70,91,127,201,386,1125
1126,372,44,46,51,58,70,91,128,201,386,1126
1127,373,44,46,51,58,71,91,127,201,386,1127
1128,374,44,47,51,58,71,91,128,202,387,1128
1129,373,44,47,51,58,70,91,128,202,387,1129
1130,374,44,47,50,58,70,91,128,202,388,1130
1131,375,44,47,51,59,71,91,128,202,388,1131
1132,374,44,47,51,58,71,91,128,202,388,1132
1133,375,44,47,51,59,71,92,128,202,388,1133
1134,376,44,47,51,59,71,92,128,203,389,1134
1135,376,45,47,51,59,71,92,128,203,389,1135
1136,377,45,47,51,59,71,92,128,203,389,1136
1137,376,45,47,52,59,71,92,129,203,390,1137
1138,377,45,47,52,58,71,92,129,203,390,1138
1139,378,45,47,52,59,72,92,129,204,391,1139
1140,376,45,47,52,59,71,92,129,204,391,1140
1141,377,45,47,51,59,71,92,129,203,391,1141
1142,378,45,47,51,59,72,92,129,204,391,1142
1143,379,45,47,51,59,72,92,129,204,392,1143
1144,379,45,47,51,59,71,92,129,204,392,1144
1145,380,44,47,52,59,71,93,130,204,392,1145
1146,379,45,47,52,59,72,93,130,205,393,1146
1147,380,45,48,52,59,72,93,130,205,393,1147
1148,381,45,47,52,59,72,93,130,205,394,1148
1149,380,45,47,52,60,72,93,130,205,394,1149
1150,381,45,47,52,60,72,93,130,205,394,1150
1151,382,45,47,52,60,72,93,130,205,395,1151
1152,381,45,48,51,59,72,93,131,206,395,1152
1153,382,45,48,52,60,73,93,130,206,395,1153
1154,383,45,48,52,60,72,93,131,206,396,1154
1155,382,45,47,52,60,72,93,130,206,396,1155
1156,383,45,47,52,60,72,93,131,207,396,1156
1157,384,45,47,52,60,73,94,131,206,397,1157
1158,382,45,47,53,60,73,94,131,207,397,1158
1159,383,45,48,53,60,73,94,131,207,397,1159
1160,384,45,48,52,59,72,94,131,207,398,1160
1161,385,45,48,52,60,73,94,131,207,398,1161
1162,385,45,48,52,60,73,94,131,207,398,1162
1163,386,46,48,52,61,73,94,132,208,399,1163
1164,385,46,48,53,61,73,94,132,208,399,1164
1165,386,46,48,53,61,73,94,132,208,399,1165
1166,387,46,48,52,60,73,94,132,208,400,1166
1167,386,46,48,52,60,73,94,132,209,400,1167
1168,387,46,48,52,60,73,94,132,209,400,1168
1169,388,46,48,52,60,73,94,132,209,401,1169
1170,387,46,48,53,60,73,94,132,209,401,1170
1171,388,46,48,53,60,73,94,132,209,401,1171
1172,389,46,48,53,61,73,95,132,209,402,1172
1173,388,46,48,53,61,74,95,133,210,402,1173
1174,389,46,48,53,61,74,95,133,210,403,1174
1175,390,46,48,53,61,74,95,133,210,403,1175
1176,389,46,48,53,61,74,95,133,210,403,1176
1177,390,46,48,53,61,74,95,133,210,403,1177
1178,391,46,49,53,61,74,95,133,210,404,1178
1179,391,46,49,53,61,74,95,134,211,404,1179
1180,392,46,48,53,61,74,95,133,210,404,1180
1181,391,46,49,53,61,74,95,134,211,405,1181
1182,392,46,49,53,61,74,95,134,211,405,1182
1183,393,46,49,54,61,74,96,134,211,405,1183
1184,392,46,49,54,61,74,96,134,212,406,1184
1185,393,46,49,53,62,74,96,134,212,406,1185
1186,394,46,49,54,62,74,96,134,212,407,1186
1187,393,46,49,54,62,74,96,135,212,407,1187
1188,394,47,49,54,62,74,96,134,212,407,1188
1189,395,47,49,54,62,75,96,135,212,407,1189
1190,393,47,49,54,62,75,96,135,213,408,1190
1191,394,47,49,54,62,75,96,135,213,408,1191
1192,395,47,49,54,62,75,96,135,213,409,1192
1193,396,47,49,53,61,75,97,135,213,409,1193
1194,396,47,49,54,62,75,97,135,213,409,1194
1195,397,47,49,54,62,75,96,135,213,409,1195
1196,396,47,49,54,62,75,97,135,214,410,1196
1197,397,47,49,54,62,75,97,136,214,410,1197
1198,398,47,49,54,62,75,97,136,214,411,1198
1199,397,47,49,54,62,75,97,136,214,411,1199
1200,398,47,49,54,62,75,97,136,214,411,1200
1201,399,47,49,54,61,75,97,136,215,412,1201
1202,398,47,50,54,62,75,97,136,215,412,1202
1203,399,47,49,54,62,75,97,136,215,412,1203
1204,400,47,50,54,62,75,97,136,215,413,1204
1205,399,47,50,54,62,75,97,136,215,413,1205
1206,400,47,50,54,62,75,97,136,215,413,1206
1207,401,47,50,55,63,75,97,137,216,414,1207
1208,399,47,50,54,63,76,98,137,216,414,1208
1209,400,47,50,55,63,76,98,137,216,415,1209
1210,401,47,50,55,63,76,98,137,216,415,1210
1211,402,47,50,55,63,76,98,137,217,415,1211
1212,402,48,50,55,63,76,98,137,216,415,1212
1213,403,48,50,55,63,76,98,138,217,416,1213
1214,402,48,50,55,63,76,98,137,217,416,1214
1215,403,48,50,55,63,76,98,138,217,417,1215
1216,404,48,50,54,63,76,98,137,217,417,1216
1217,403,48,50,55,63,76,98,138,217,417,1217
1218,404,48,50,55,63,76,98,137,217,417,1218
1219,405,48,50,55,63,76,98,138,218,418,1219
1220,405,48,50,55,63,76,99,138,218,418,1220
1221,406,48,50,55,63,77,99,138,218,419,1221
1222,404,48,50,55,63,77,99,138,218,419,1222
1223,405,48,50,55,63,77,99,139,219,419,1223
1224,406,48,50,55,62,76,99,138,218,420,1224
1225,407,48,50,55,63,77,99,139,219,420,1225
1226,406,48,50,55,63,76,99,139,219,420,1226
1227,407,48,51,55,63,77,99,139,219,421,1227
1228,408,48,51,55,63,77,99,139,219,421,1228
1229,408,48,51,55,64,77,99,139,219,421,1229
1230,409,48,51,55,64,77,99,139,220,422,1230
1231,408,48,51,55,64,77,99,139,220,422,1231
1232,409,48,51,56,64,77,100,139,220,422,1232
1233,410,48,51,56,64,78,100,140,220,423,1233
1234,409,48,51,56,64,77,99,139,220,423,1234
1235,410,48,51,56,64,77,100,140,221,423,1235
1236,411,48,51,56,64,77,100,140,221,424,1236
1237,410,48,51,56,64,77,100,140,221,424,1237
1238,411,49,51,56,64,78,100,140,221,424,1238
1239,412,49,51,56,64,78,100,140,221,424,1239
1240,411,49,51,56,64,78,100,141,221,425,1240
1241,412,49,51,56,64,77,100,140,222,425,1241
1242,413,49,51,56,64,78,101,141,222,426,1242
1243,412,49,51,56,64,78,101,141,222,426,1243
1244,413,49,51,56,64,78,100,141,222,426,1244
1245,414,49,51,56,65,78,101,141,222,427,1245
1246,413,49,51,56,65,78,101,141,223,427,1246
1247,414,49,51,56,65,78,101,141,223,427,1247
1248,415,49,51,56,64,78,100,141,223,428,1248
1249,414,49,51,56,64,78,101,141,223,428,1249
1250,415,49,51,56,64,78,101,141,223,428,1250
1251,416,49,52,56,65,78,101,141,223,429,1251
1252,415,49,52,56,65,78,101,142,224,429,1252
1253,416,49,52,56,65,78,101,142,224,430,1253
1254,417,49,52,56,65,79,101,142,224,430,1254
1255,416,49,52,57,65,79,102,142,224,430,1255
1256,417,49,52,57,65,79,102,142,224,431,1256
1257,418,49,52,57,65,79,102,142,225,431,1257
1258,417,49,52,57,65,79,102,143,225,431,1258
1259,418,49,52,56,65,79,102,143,225,432,1259
1260,419,49,52,57,65,79,102,143,225,432,1260
1261,418,49,52,57,65,79,102,143,225,432,1261
1262,419,50,52,57,65,79,102,143,226,433,1262
1263,420,50,52,57,65,79,102,143,226,433,1263
1264,419,50,52,57,65,79,102,143,226,433,1264
1265,420,50,52,57,66,79,102,143,226,434,1265
1266,421,50,52,57,66,79,102,144,226,434,1266
1267,420,50,52,57,66,79,102,143,226,434,1267
1268,421,50,52,57,66,80,103,144,226,435,1268
1269,422,50,52,57,66,80,103,144,227,435,1269
1270,422,50,52,57,66,79,102,144,227,435,1270
1271,423,50,52,57,66,79,103,144,227,436,1271
1272,422,50,52,57,66,80,103,144,227,436,1272
1273,423,50,52,57,66,80,103,144,228,436,1273
1274,424,50,52,57,66,80,103,144,228,437,1274
1275,422,50,53,57,66,80,103,144,228,437,1275
1276,423,50,53,58,66,80,103,144,228,437,1276
1277,424,50,53,58,66,80,103,145,228,438,1277
1278,425,50,53,58,66,80,103,145,229,438,1278
1279,425,50,53,58,66,80,103,145,228,438,1279
1280,426,50,53,58,66,80,103,145,229,439,1280
1281,425,50,53,58,66,80,104,145,229,439,1281
1282,426,50,53,58,67,80,104,145,229,440,1282
1283,427,50,53,57,66,80,104,145,229,440,1283
1284,425,51,53,58,67,81,104,146,230,440,1284
1285,426,51,53,58,67,81,104,145,229,440,1285
1286,427,51,53,58,67,81,104,146,230,441,1286
1287,428,51,53,58,67,81,104,146,230,441,1287
1288,428,51,53,58,67,81,104,146,230,441,1288
1289,429,51,53,58,67,81,104,146,230,442,1289
1290,428,51,53,58,67,81,104,146,230,442,1290
1291,429,51,54,58,67,81,105,146,231,443,1291
1292,430,51,54,58,66,80,104,146,231,443,1292
1293,429,51,54,59,67,81,105,147,231,443,1293
1294,430,51,54,59,67,81,105,146,231,444,1294
1295,431,51,53,58,67,81,105,147,232,444,1295
1296,430,51,53,58,67,81,104,147,231,444,1296
1297,431,51,53,58,67,81,105,147,232,445,1297
1298,432,51,53,58,67,82,105,147,232,445,1298
1299,431,51,53,58,67,81,105,147,232,445,1299
1300,432,51,53,59,67,82,105,147,232,446,1300
1301,433,51,53,59,67,82,105,147,232,446,1301
1302,432,51,54,59,68,82,105,147,232,446,1302
1303,433,51,54,59,68,82,105,148,233,447,1303
1304,434,51,54,59,68,82,105,148,233,447,1304
1305,433,52,54,59,68,82,106,148,233,447,1305
1306,434,52,54,59,68,82,106,148,233,448,1306
1307,435,52,54,59,68,82,105,148,233,448,1307
1308,434,52,54,59,67,82,106,148,234,449,1308
1309,435,52,54,59,68,82,106,148,234,449,1309
1310,436,52,54,59,68,82,106,148,234,449,1310
1311,435,52,54,59,68,82,106,148,234,449,1311
1312,436,52,54,59,68,82,106,148,235,450,1312
1313,437,52,54,59,68,82,106,148,234,450,1313
1314,437,52,55,59,68,82,106,149,235,450,1314
1315,438,52,54,59,68,82,106,149,235,451,1315
1316,437,52,55,59,68,82,106,149,235,451,1316
1317,438,52,55,60,69,83,106,149,235,451,1317
1318,439,52,55,60,69,83,106,149,235,452,1318
1319,437,52,55,60,69,83,107,150,235,452,1319
1320,438,52,55,60,69,83,107,150,236,453,1320
1321,439,52,55,60,69,83,107,150,236,453,1321
1322,440,52,54,60,68,83,107,150,236,453,1322
1323,440,52,54,60,68,83,107,150,237,454,1323
1324,441,52,54,60,68,83,107,149,236,454,1324
1325,440,52,54,60,68,83,107,150,237,454,1325
1326,441,52,54,60,69,83,107,150,237,455,1326
1327,442,52,55,60,69,83,107,150,237,455,1327
1328,441,52,55,60,69,84,107,150,237,455,1328
1329,442,52,55,60,69,84,108,151,237,455,1329
1330,443,52,55,60,69,83,107,150,237,456,1330
1331,442,53,55,60,69,83,107,151,238,456,1331
1332,443,53,55,60,69,84,108,151,238,457,1332
1333,444,53,55,60,69,84,108,151,238,457,1333
1334,443,53,55,60,69,84,108,151,238,457,1334
1335,444,53,55,60,69,84,108,152,239,458,1335
1336,445,53,55,60,69,84,108,151,238,458,1336
1337,444,53,55,60,69,84,108,151,239,458,1337
1338,445,53,55,60,69,84,108,151,239,459,1338
1339,446,53,56,60,69,84,108,151,239,459,1339
1340,445,53,55,61,70,84,109,152,239,459,1340
1341,446,53,56,61,70,84,109,152,240,459,1341
1342,447,53,56,61,70,84,108,152,240,460,1342
1343,446,53,56,61,70,84,109,152,240,461,1343
1344,447,53,56,61,70,84,109,152,240,461,1344
1345,448,53,56,60,69,84,108,152,240,461,1345
1346,447,53,56,61,70,85,109,153,241,461,1346
1347,448,53,56,61,70,84,109,153,241,462,1347
1348,449,53,56,61,70,85,109,153,241,462,1348
1349,449,53,55,61,70,85,109,153,241,462,1349
1350,450,53,55,61,70,85,109,153,241,463,1350
1351,448,53,56,61,70,84,109,153,241,463,1351
1352,449,53,56,61,70,85,109,153,242,463,1352
1353,450,53,56,61,70,85,109,153,241,463,1353
1354,451,53,56,60,70,85,110,153,242,464,1354
1355,450,53,56,61,70,85,110,153,242,465,1355
1356,451,53,56,61,70,85,109,153,242,465,1356
1357,452,54,56,61,70,85,110,154,242,465,1357
1358,451,54,56,61,70,85,110,154,243,465,1358
1359,452,54,56,61,70,85,110,154,243,466,1359
1360,453,54,56,61,70,85,110,154,243,466,1360
1361,453,54,56,62,70,85,110,154,243,467,1361
1362,454,54,56,62,70,85,110,154,243,467,1362
1363,452,54,56,62,71,85,110,154,244,467,1363
1364,453,54,56,62,70,85,110,154,243,467,1364
1365,454,54,57,62,71,86,110,155,244,468,1365
1366,455,54,57,62,71,86,110,155,244,468,1366
1367,455,54,57,62,71,86,110,155,244,468,1367
1368,456,54,57,62,71,86,111,155,244,469,1368
1369,455,54,57,62,71,86,111,155,245,469,1369
1370,456,54,57,62,71,86,111,155,245,470,1370
1371,457,54,57,62,71,86,111,155,245,470,1371
1372,456,54,57,62,71,86,111,155,245,470,1372
1373,457,54,57,62,71,86,111,156,245,471,1373
1374,458,54,57,62,71,86,111,156,246,471,1374
1375,457,54,57,62,71,86,111,156,245,471,1375
1376,458,54,57,63,71,86,111,156,246,472,1376
1377,459,55,57,63,71,86,111,156,246,472,1377
1378,458,54,56,62,71,86,111,156,246,473,1378
1379,459,54,57,62,71,85,111,156,246,473,1379
1380,460,54,57,62,71,86,112,156,247,473,1380
1381,459,55,57,62,71,86,111,156,246,473,1381
1382,460,55,57,62,72,86,112,156,247,474,1382
1383,461,55,57,62,72,87,112,156,247,474,1383
1384,461,55,57,62,72,87,112,157,248,474,1384
1385,462,55,57,63,72,87,112,157,247,474,1385
1386,460,55,57,63,72,87,112,157,248,475,1386
1387,461,55,57,63,72,87,112,157,248,475,1387
1388,462,55,57,63,72,87,112,157,248,476,1388
1389,463,55,58,63,72,87,112,157,248,476,1389
1390,462,55,58,63,72,87,112,158,248,476,1390
1391,463,55,58,63,72,87,112,158,249,477,1391
1392,464,55,58,63,72,87,112,158,249,477,1392
1393,463,55,58,63,72,87,113,158,249,478,1393
1394,464,55,58,63,72,87,113,158,249,478,1394
1395,465,55,58,63,72,87,113,158,249,478,1395
1396,464,55,58,63,72,87,113,158,249,479,1396
1397,465,55,58,63,72,87,113,158,249,479,1397
1398,466,55,58,63,73,88,113,159,250,479,1398
1399,466,55,58,63,73,88,113,158,250,479,1399
1400,467,55,58,64,73,88,113,159,250,480,1400
1401,466,55,58,64,73,88,113,159,250,480,1401
1402,467,55,58,64,73,88,113,158,250,480,1402
1403,468,55,58,64,73,88,113,159,250,481,1403
1404,466,55,57,63,73,88,114,159,251,481,1404
1405,467,56,58,64,73,88,113,159,251,481,1405
1406,468,56,58,63,73,88,114,159,251,482,1406
1407,469,56,58,63,73,88,113,159,251,482,1407
1408,469,56,58,63,73,88,114,160,251,483,1408
1409,470,56,58,64,73,88,114,160,252,483,1409
1410,469,56,58,63,73,88,114,160,252,483,1410
1411,470,56,58,64,73,88,114,160,252,484,1411
1412,471,56,58,64,73,88,114,160,252,484,1412
1413,470,56,59,64,73,89,114,160,252,484,1413
1414,471,56,58,64,73,89,114,160,253,485,1414
1415,472,56,59,64,73,89,114,160,253,485,1415
1416,471,56,59,64,73,89,114,160,253,485,1416
1417,472,56,59,64,73,89,115,160,253,486,1417
1418,473,56,59,64,73,89,115,161,253,486,1418
1419,472,56,59,64,74,89,115,161,254,487,1419
1420,473,56,59,64,73,89,114,160,254,487,1420
1421,474,56,59,65,74,89,115,161,254,487,1421
1422,472,56,59,65,74,89,115,161,254,488,1422
1423,473,56,59,65,74,89,115,161,254,488,1423
1424,474,56,59,65,74,89,115,161,255,488,1424
1425,475,56,59,65,74,89,115,161,254,488,1425
1426,475,56,59,65,74,89,115,161,255,489,1426
1427,476,56,59,65,74,89,115,161,255,489,1427
1428,475,56,59,65,74,90,115,161,255,490,1428
1429,476,56,59,65,74,90,116,162,255,490,1429
1430,477,56,59,65,74,90,116,162,255,490,1430
1431,476,56,59,64,74,89,115,162,255,490,1431
1432,477,56,59,64,74,90,116,162,256,491,1432
1433,478,56,59,65,74,90,116,162,256,491,1433
1434,478,57,60,65,75,90,116,163,256,491,1434
1435,479,57,60,65,75,90,116,162,256,492,1435
1436,478,57,59,65,75,89,116,163,257,492,1436
1437,479,57,59,65,74,90,116,163,257,493,1437
1438,480,57,60,65,74,90,116,163,257,493,1438
1439,478,57,60,65,74,90,116,163,257,493,1439
1440,479,57,60,65,74,90,116,163,257,493,1440
1441,480,57,60,65,74,90,116,163,258,494,1441
1442,481,57,60,65,75,91,116,163,258,494,1442
1443,480,57,60,65,75,91,117,163,258,495,1443
1444,481,57,60,65,75,91,117,164,258,495,1444
1445,482,57,60,66,75,91,117,164,258,495,1445
1446,482,57,60,66,75,91,117,164,258,496,1446
1447,483,57,60,66,75,91,117,164,259,496,1447
1448,482,57,60,66,75,91,117,164,259,496,1448
1449,483,57,60,66,75,91,117,164,259,497,1449
1450,484,57,60,66,75,91,117,164,259,497,1450
1451,483,57,60,66,76,91,117,164,259,497,1451
1452,484,57,60,66,76,91,117,164,259,497,1452
1453,485,57,60,66,76,91,117,164,259,498,1453
1454,484,57,60,66,75,91,118,165,260,498,1454
1455,485,57,60,66,76,91,117,165,260,499,1455
1456,486,57,60,66,75,91,118,165,260,499,1456
1457,485,58,61,66,76,91,118,165,260,499,1457
1458,486,58,61,66,76,91,118,165,260,500,1458
1459,487,58,61,66,76,92,118,165,261,500,1459
1460,487,58,61,66,76,92,118,165,261,501,1460
1461,488,58,61,66,76,92,118,165,261,501,1461
1462,486,58,61,67,76,92,118,166,261,501,1462
1463,487,57,60,66,76,92,118,166,261,502,1463
1464,488,58,61,67,76,92,118,166,261,502,1464
1465,489,58,61,66,76,92,118,166,262,502,1465
1466,488,58,60,66,76,91,118,166,262,502,1466
1467,489,58,61,66,76,92,118,166,262,503,1467
1468,490,58,61,66,76,92,119,166,262,503,1468
1469,489,58,61,66,76,92,119,167,263,503,1469
1470,490,58,61,66,76,92,119,166,262,504,1470
1471,491,58,61,67,76,92,119,166,262,504,1471
1472,490,58,61,67,77,93,119,167,263,505,1472
1473,491,58,61,67,77,92,119,167,263,505,1473
1474,492,58,61,67,77,93,119,167,263,505,1474
1475,491,58,61,67,77,93,119,167,263,505,1475
1476,492,58,61,67,77,93,120,167,264,506,1476
1477,493,58,61,67,77,93,120,167,264,506,1477
1478,493,58,61,67,76,93,119,167,264,507,1478
1479,494,58,61,67,77,93,120,167,264,507,1479
1480,492,58,61,67,77,93,120,168,264,507,1480
1481,493,58,61,67,77,93,120,168,265,508,1481
1482,494,58,61,67,77,93,120,168,265,508,1482
1483,495,59,62,67,77,93,120,168,265,508,1483
1484,494,59,62,68,77,93,120,168,266,509,1484
1485,495,59,62,68,77,93,120,168,265,509,1485
1486,496,59,62,68,77,93,120,168,265,509,1486
1487,496,59,62,68,77,93,120,169,266,510,1487
1488,497,59,62,68,77,93,120,168,266,510,1488
1489,496,59,62,68,78,94,120,168,266,510,1489
1490,497,59,62,68,78,94,120,169,266,511,1490
1491,498,59,61,67,77,93,120,168,266,511,1491
1492,497,59,61,67,77,93,120,169,266,511,1492
1493,498,58,62,67,77,94,121,169,267,512,1493
1494,499,59,62,68,78,94,121,169,267,512,1494
1495,498,59,62,68,78,94,121,169,267,513,1495
1496,499,59,62,68,78,94,121,170,267,513,1496
1497,500,59,62,68,78,94,121,169,267,513,1497
1498,499,59,62,68,78,94,121,170,268,514,1498
1499,500,59,62,68,78,94,121,170,268,514,1499
1500,501,59,62,68,78,94,121,170,268,514,1500
1501,500,59,62,68,78,94,121,170,268,514,1501
1502,501,59,62,68,78,94,121,170,268,515,1502
1503,502,59,62,68,78,94,122,170,269,515,1503
1504,501,59,62,68,78,94,122,170,269,515,1504
1505,502,60,63,68,78,94,122,171,269,516,1505
1506,503,59,62,68,78,94,121,170,269,516,1506
1507,502,59,62,68,78,94,122,171,269,517,1507
1508,503,59,62,68,78,95,122,171,270,517,1508
1509,504,60,63,69,78,95,122,171,270,517,1509
1510,503,60,63,69,79,95,122,171,270,518,1510
1511,504,60,63,69,79,95,122,171,270,518,1511
1512,505,60,63,69,79,95,122,171,270,518,1512
1513,505,60,63,69,79,95,122,171,270,519,1513
1514,506,60,63,69,79,95,122,171,270,519,1514
1515,504,60,63,69,79,95,123,171,270,519,1515
1516,505,60,62,69,79,95,122,171,271,520,1516
1517,506,59,63,69,79,95,122,172,271,520,1517
1518,507,60,63,69,79,95,123,172,271,520,1518
1519,506,60,63,69,79,95,123,172,272,521,1519
1520,507,60,63,69,79,95,123,172,272,521,1520
1521,508,60,63,69,79,95,123,172,272,521,1521
1522,507,60,63,69,79,96,123,172,272,522,1522
1523,508,60,63,69,79,96,123,172,272,522,1523
1524,509,59,63,69,79,96,123,172,272,522,1524
1525,508,60,63,69,79,96,123,173,272,523,1525
1526,509,60,63,69,79,96,124,173,273,523,1526
1527,510,60,62,69,79,96,123,173,272,523,1527
1528,510,61,63,69,79,96,123,173,273,524,1528
1529,511,61,64,69,79,96,124,173,273,524,1529
1530,510,61,64,69,79,96,124,173,273,524,1530
1531,511,61,64,69,80,96,124,174,274,525,1531
1532,512,61,64,69,80,96,124,173,273,525,1532
1533,510,61,64,70,80,96,124,174,274,525,1533
1534,511,61,64,70,80,96,124,174,274,526,1534
1535,512,61,64,70,80,96,124,174,274,526,1535
1536,513,61,64,70,80,96,124,174,274,526,1536
1537,513,61,64,70,80,96,124,174,274,527,1537
1538,514,61,64,70,80,97,124,174,275,527,1538
1539,513,61,64,70,80,97,124,174,275,528,1539
1540,514,61,63,70,80,97,124,174,275,528,1540
1541,515,61,63,70,80,97,125,175,275,528,1541
1542,514,61,64,70,80,97,125,175,275,529,1542
1543,515,61,64,70,80,97,125,175,276,529,1543
1544,516,60,64,70,80,97,125,175,276,529,1544
1545,515,61,64,70,80,97,125,175,276,530,1545
1546,516,61,64,70,80,97,125,175,276,530,1546
1547,517,61,64,70,81,97,125,175,277,530,1547
1548,516,61,64,70,81,97,125,175,277,531,1548
1549,517,61,64,70,80,97,125,175,276,531,1549
1550,518,61,64,70,80,97,125,175,277,531,1550
1551,517,61,64,70,81,97,125,175,277,532,1551
1552,518,61,64,70,81,97,125,175,277,532,1552
1553,519,62,64,70,81,98,126,176,277,532,1553
1554,518,62,64,71,81,98,126,176,278,533,1554
1555,519,62,64,71,81,98,126,176,278,533,1555
1556,520,62,65,71,81,98,126,176,278,533,1556
1557,519,62,65,71,81,98,126,177,278,534,1557
1558,520,62,65,71,81,98,126,177,278,534,1558
1559,521,62,65,71,81,98,126,177,279,534,1559
1560,521,62,65,71,81,98,126,176,279,535,1560
1561,522,62,65,71,81,98,126,177,279,535,1561
1562,521,62,65,71,81,98,127,177,279,535,1562
1563,522,62,64,71,81,98,126,177,279,536,1563
1564,523,62,64,71,81,98,126,177,279,536,1564
1565,522,62,65,71,81,98,126,177,280,536,1565
1566,523,62,65,71,81,98,126,177,280,537,1566
1567,524,61,65,71,81,98,126,177,279,537,1567
1568,522,62,65,71,82,98,127,178,280,537,1568
1569,523,62,65,71,82,99,127,178,280,538,1569
1570,524,62,65,71,82,99,127,178,281,538,1570
1571,525,61,65,71,81,98,127,178,281,539,1571
1572,525,62,66,71,81,99,127,178,281,539,1572
1573,526,62,66,71,82,99,127,178,281,539,1573
1574,524,62,66,71,82,99,127,178,281,539,1574
1575,525,62,65,71,82,99,127,178,281,540,1575
1576,526,62,65,71,82,99,128,179,281,540,1576
1577,527,62,65,72,82,99,128,179,282,541,1577
1578,526,62,65,72,82,99,128,179,282,541,1578
1579,527,63,65,72,82,99,128,179,282,541,1579
1580,528,63,65,72,82,99,128,179,282,541,1580
1581,528,63,65,72,82,99,128,179,282,542,1581
1582,529,63,66,72,82,99,128,179,282,542,1582
1583,528,63,66,72,83,99,128,179,283,542,1583
1584,529,63,66,72,83,99,128,179,283,543,1584
1585,530,63,66,72,83,100,128,179,283,543,1585
1586,529,63,66,72,83,100,128,180,283,544,1586
1587,530,63,66,72,83,100,129,180,284,544,1587
1588,531,63,66,72,83,100,129,180,283,544,1588
1589,530,63,66,72,83,100,128,180,284,545,1589
1590,531,63,66,72,83,100,129,180,284,545,1590
1591,532,62,66,72,83,100,129,180,284,545,1591
1592,531,63,66,72,83,100,128,180,284,546,1592
1593,532,63,66,72,82,100,129,180,284,546,1593
1594,533,63,66,72,82,100,129,181,285,546,1594
1595,532,63,66,72,83,100,129,181,285,547,1595
1596,533,63,66,72,83,100,129,180,285,547,1596
1597,534,63,66,72,83,100,129,181,285,547,1597
1598,533,63,66,72,83,100,129,181,285,547,1598
1599,534,63,66,72,83,100,129,181,286,548,1599
1600,535,63,66,73,83,100,129,181,286,548,1600
1601,534,63,66,73,83,100,129,181,286,549,1601
1602,535,63,66,73,83,101,129,181,286,549,1602
1603,536,63,66,73,83,101,130,181,286,549,1603
1604,535,64,67,73,83,101,130,181,287,550,1604
1605,536,64,67,73,84,101,130,182,287,550,1605
1606,537,64,67,73,84,101,130,182,287,550,1606
1607,537,64,67,73,84,101,130,182,287,551,1607
1608,538,64,67,73,84,101,130,182,287,551,1608
1609,537,64,67,73,84,101,130,182,287,551,1609
1610,538,64,67,73,83,101,130,182,287,552,1610
1611,539,64,67,73,84,101,130,182,288,552,1611
1612,538,64,67,73,84,101,130,182,288,553,1612
1613,539,64,67,73,84,101,130,182,288,553,1613
1614,540,64,67,73,84,102,130,183,288,553,1614
1615,539,64,67,73,84,102,130,183,289,554,1615
1616,540,64,67,73,84,102,131,183,289,554,1616
1617,541,64,67,73,84,101,131,183,289,554,1617
1618,539,64,67,73,84,102,131,183,289,555,1618
1619,540,64,67,73,84,102,131,184,289,555,1619
1620,541,64,67,73,84,102,131,183,289,555,1620
1621,542,64,67,73,84,101,131,183,289,555,1621
1622,542,64,67,73,84,101,131,184,290,556,1622
1623,543,64,67,74,84,102,131,183,290,556,1623
1624,542,64,67,74,84,102,131,184,290,557,1624
1625,543,64,67,74,84,102,131,184,290,557,1625
1626,544,64,67,74,84,102,131,184,290,557,1626
1627,543,64,67,74,84,102,131,184,291,558,1627
1628,544,65,67,74,84,102,131,184,290,558,1628
1629,545,65,67,74,85,102,132,184,291,558,1629
1630,544,65,67,74,85,103,132,185,291,559,1630
1631,545,65,68,74,85,103,132,185,292,559,1631
1632,546,65,68,74,85,102,132,185,292,559,1632
1633,546,65,68,74,85,102,132,185,292,560,1633
1634,547,65,68,74,85,102,132,185,292,560,1634
1635,545,65,68,74,85,103,132,185,292,560,1635
1636,546,65,68,74,85,102,132,185,292,561,1636
1637,547,65,68,74,85,102,132,185,292,561,1637
1638,548,65,68,74,85,103,132,185,292,561,1638
1639,547,65,68,74,85,103,133,186,293,562,1639
1640,548,65,68,74,85,103,133,186,293,562,1640
1641,549,65,68,74,85,103,133,186,293,562,1641
1642,549,65,68,74,85,103,132,186,293,563,1642
1643,550,65,68,74,85,103,133,186,293,563,1643
1644,548,65,68,74,85,103,133,186,293,563,1644
1645,549,65,68,74,85,103,133,186,293,564,1645
1646,550,65,68,75,85,103,133,186,294,564,1646
1647,551,65,68,75,85,103,133,186,294,564,1647
1648,551,65,68,75,85,103,133,186,294,564,1648
1649,552,65,68,75,86,103,133,187,294,565,1649
1650,550,65,68,75,86,104,134,187,295,566,1650
1651,551,65,68,75,86,104,134,187,295,566,1651
1652,552,65,68,75,86,103,133,187,295,566,1652
1653,553,65,68,75,86,104,133,187,295,567,1653
1654,552,65,68,75,86,104,134,187,295,567,1654
1655,553,66,69,75,86,104,134,187,296,567,1655
1656,554,66,69,76,86,104,134,187,295,567,1656
1657,554,66,68,75,86,104,134,188,296,568,1657
1658,555,66,69,75,86,104,134,188,296,568,1658
1659,554,66,69,75,86,104,134,188,296,568,1659
1660,555,66,69,75,86,104,134,188,296,569,1660
1661,556,66,69,75,86,104,134,188,297,569,1661
1662,555,66,69,75,86,104,135,188,297,570,1662
1663,556,66,69,75,86,104,134,188,297,570,1663
1664,557,66,69,75,86,104,134,188,297,570,1664
1665,556,66,69,75,86,104,134,188,298,571,1665
1666,557,66,69,75,86,104,134,188,297,571,1666
1667,558,66,69,75,86,104,135,189,298,571,1667
1668,557,66,69,75,86,105,135,189,298,572,1668
1669,558,66,69,76,87,105,135,189,298,572,1669
1670,559,66,69,76,87,105,135,189,298,572,1670
1671,558,66,69,76,87,105,135,189,299,573,1671
1672,559,66,69,76,87,105,135,189,299,573,1672
1673,560,66,69,76,87,105,135,189,299,574,1673
1674,559,66,69,76,87,105,135,189,299,574,1674
1675,560,66,69,76,87,105,136,190,299,574,1675
1676,561,66,69,76,87,105,136,190,299,575,1676
1677,560,66,69,76,87,105,135,190,299,575,1677
1678,561,66,69,76,87,105,135,190,300,575,1678
1679,562,66,69,76,87,105,136,190,300,575,1679
1680,561,66,70,76,87,105,135,190,300,576,1680
1681,562,66,70,76,87,105,135,190,300,576,1681
1682,563,66,70,76,87,105,136,191,300,576,1682
1683,562,67,70,76,87,105,136,191,301,577,1683
1684,563,67,70,76,87,106,136,191,301,577,1684
1685,564,67,70,76,87,106,136,191,301,578,1685
1686,563,67,70,76,88,106,137,191,301,578,1686
1687,564,67,70,77,88,106,137,191,302,578,1687
1688,565,67,70,77,88,106,137,191,301,578,1688
1689,565,67,70,76,88,106,137,191,302,579,1689
1690,566,67,70,76,88,106,137,191,302,579,1690
1691,565,67,70,76,88,106,136,191,302,579,1691
1692,566,67,70,76,88,106,136,191,302,580,1692
1693,567,67,70,76,88,106,137,192,302,580,1693
1694,566,67,70,77,88,106,137,192,303,581,1694
1695,567,67,70,77,88,106,137,192,303,581,1695
1696,568,67,70,77,88,107,137,192,303,581,1696
1697,567,67,70,77,88,106,137,192,303,582,1697
1698,568,67,70,77,88,106,137,192,303,582,1698
1699,569,67,70,77,88,107,137,192,303,582,1699
1700,568,67,70,77,88,107,137,192,304,583,1700
1701,569,67,70,77,88,106,137,192,304,583,1701
1702,570,67,70,77,88,106,137,192,304,583,1702
1703,568,67,70,77,88,107,138,193,304,584,1703
1704,569,67,70,77,88,107,138,193,305,584,1704
1705,570,67,70,77,88,107,138,193,304,584,1705
1706,571,67,71,77,89,107,138,193,304,585,1706
1707,571,67,71,77,89,107,138,193,305,585,1707
1708,572,68,71,77,89,108,138,193,305,585,1708
1709,571,68,71,77,89,108,138,194,305,586,1709
1710,572,68,71,78,89,108,138,194,305,586,1710
1711,573,68,71,78,89,107,138,194,306,586,1711
1712,572,68,71,77,89,107,138,193,306,587,1712
1713,573,68,71,77,89,107,139,194,306,587,1713
1714,574,68,71,78,89,107,139,194,306,587,1714
1715,573,68,71,78,89,107,139,194,306,588,1715
1716,574,68,71,78,89,107,138,194,306,588,1716
1717,575,68,71,78,89,108,139,194,307,588,1717
1718,574,68,71,78,89,108,139,195,307,589,1718
1719,575,68,71,78,89,108,139,195,307,589,1719
1720,576,68,71,78,89,108,139,195,307,589,1720
1721,575,68,71,78,89,108,139,195,307,590,1721
1722,576,68,71,78,90,108,139,195,307,590,1722
1723,577,67,71,78,90,108,139,195,307,590,1723
1724,576,68,72,79,90,108,139,195,308,591,1724
1725,577,68,72,79,90,108,140,195,308,591,1725
1726,578,68,71,78,90,108,139,195,308,591,1726
1727,578,69,72,79,90,108,139,195,308,592,1727
1728,579,69,72,79,90,108,140,196,309,592,1728
1729,577,68,72,78,90,109,140,196,309,593,1729
1730,578,68,72,78,90,109,140,196,309,593,1730
1731,579,68,72,79,90,109,140,196,309,593,1731
1732,580,69,72,79,90,109,140,196,309,594,1732
1733,579,69,72,79,90,109,140,196,310,594,1733
1734,580,69,72,79,90,109,140,196,309,594,1734
1735,581,69,72,79,90,109,140,196,310,595,1735
1736,581,69,72,79,90,109,140,197,310,595,1736
1737,582,69,72,79,90,109,140,196,310,595,1737
1738,580,69,72,79,90,109,140,197,310,596,1738
1739,581,69,72,79,90,109,141,197,311,596,1739
1740,582,69,72,79,90,109,141,197,311,597,1740
1741,583,69,72,79,90,109,141,197,311,597,1741
1742,583,69,72,79,90,109,141,197,311,597,1742
1743,584,69,72,79,91,109,141,197,311,597,1743
1744,582,69,72,79,91,110,141,197,311,598,1744
1745,583,69,72,79,90,109,141,197,311,598,1745
1746,584,69,72,79,90,109,141,198,312,598,1746
1747,585,69,72,79,91,110,141,198,312,599,1747
1748,584,69,72,79,91,110,141,198,312,599,1748
1749,585,69,72,79,91,110,141,198,312,599,1749
1750,586,69,73,79,91,110,142,198,312,600,1750
1751,586,69,73,79,91,110,142,198,313,600,1751
1752,587,69,73,79,91,110,142,198,313,601,1752
1753,586,70,73,79,91,110,142,198,313,601,1753
1754,587,70,73,79,91,110,142,198,313,601,1754
1755,588,69,73,79,91,110,142,199,314,601,1755
1756,587,70,73,79,91,110,142,198,314,602,1756
1757,588,70,73,80,92,110,142,199,314,602,1757
1758,589,70,73,80,92,111,142,199,314,603,1758
1759,589,70,73,80,92,111,142,199,314,603,1759
1760,590,70,73,80,92,111,142,199,314,603,1760
1761,588,70,73,80,91,110,142,199,314,604,1761
1762,589,70,73,80,91,110,142,199,314,604,1762
1763,590,70,73,80,91,111,143,199,315,604,1763
1764,591,70,73,80,92,111,143,200,315,605,1764
1765,590,70,73,80,92,111,143,200,315,605,1765
1766,591,70,73,80,92,111,143,200,315,605,1766
1767,592,70,73,80,92,111,143,200,316,606,1767
1768,592,70,73,80,92,111,143,200,316,606,1768
1769,593,70,73,80,92,111,143,200,316,606,1769
1770,591,70,73,80,92,111,143,200,316,606,1770
1771,592,70,73,80,92,111,143,200,316,607,1771
1772,593,70,73,80,92,111,143,200,316,607,1772
1773,594,70,74,80,92,111,143,200,317,608,1773
1774,593,70,74,80,92,111,143,201,317,608,1774
1775,594,70,74,80,92,111,143,201,317,608,1775
1776,595,70,74,80,92,111,143,201,317,608,1776
1777,595,70,74,80,92,112,143,201,317,609,1777
1778,596,70,74,81,92,112,144,201,317,609,1778
1779,595,70,74,81,92,112,144,201,318,610,1779
1780,596,70,74,81,92,112,144,202,318,610,1780
1781,597,70,74,81,92,112,144,201,318,610,1781
1782,595,71,74,81,93,112,144,202,318,611,1782
1783,596,71,74,81,92,112,144,202,318,611,1783
1784,597,71,74,81,93,112,144,202,318,611,1784
1785,598,71,74,81,93,112,144,202,319,611,1785
1786,598,71,74,81,93,112,144,202,319,612,1786
1787,599,71,74,81,93,112,144,202,319,612,1787
1788,598,71,74,81,93,112,145,202,319,613,1788
1789,599,71,74,81,93,112,145,203,320,613,1789
1790,600,71,74,81,93,113,145,203,320,614,1790
1791,599,71,74,81,93,112,145,203,320,614,1791
1792,600,71,74,81,93,112,145,203,320,614,1792
1793,601,71,74,81,93,113,145,203,320,615,1793
1794,600,71,74,81,93,113,145,203,320,615,1794
1795,601,70,74,81,93,112,145,203,320,615,1795
1796,602,71,75,82,94,113,145,203,321,616,1796
1797,601,71,75,82,94,113,145,204,321,616,1797
1798,602,70,74,82,93,113,145,203,321,616,1798
1799,603,71,75,82,93,113,145,203,321,616,1799
1800,602,71,75,82,94,113,146,204,322,617,1800
1801,603,71,75,82,94,113,146,204,322,618,1801
1802,604,72,74,82,94,113,146,204,322,618,1802
1803,604,72,75,82,94,113,146,204,322,618,1803
1804,605,71,75,82,94,113,146,204,322,618,1804
1805,603,71,75,82,94,114,146,205,322,619,1805
1806,604,72,75,82,94,113,146,204,322,619,1806
1807,605,72,75,82,94,113,146,205,323,619,1807
1808,606,72,75,82,94,113,146,205,323,620,1808
1809,606,72,75,82,94,113,146,205,323,620,1809
1810,607,72,75,82,94,114,147,205,323,620,1810
1811,606,72,75,82,94,113,146,205,323,620,1811
1812,607,72,75,82,94,114,146,205,324,621,1812
1813,608,72,75,82,94,114,147,205,324,621,1813
1814,606,72,75,82,94,114,147,205,324,622,1814
1815,607,72,75,82,94,114,147,206,324,622,1815
1816,608,72,75,82,94,114,147,206,324,622,1816
1817,609,72,75,82,94,114,147,206,325,623,1817
1818,608,72,75,82,94,114,147,206,325,623,1818
1819,609,72,75,82,94,114,147,206,325,624,1819
1820,610,72,75,82,94,114,147,206,325,624,1820
1821,609,72,76,83,95,114,147,206,325,624,1821
1822,610,72,76,83,95,114,147,206,325,624,1822
1823,611,72,76,83,95,114,147,206,326,625,1823
1824,611,72,76,83,95,114,147,206,326,625,1824
1825,612,72,76,83,95,115,148,207,326,626,1825
1826,611,73,76,83,95,115,148,207,326,626,1826
1827,612,73,76,83,95,115,148,207,326,626,1827
1828,613,73,76,83,95,115,148,207,326,626,1828
1829,612,73,76,83,95,115,148,207,327,627,1829
1830,613,73,76,83,95,115,148,207,327,627,1830
1831,614,73,76,83,95,115,148,207,327,628,1831
1832,613,73,76,83,95,115,148,207,327,628,1832
1833,614,73,76,83,95,115,148,208,327,628,1833
1834,615,73,76,83,95,115,148,208,327,628,1834
1835,614,73,76,83,95,115,148,208,328,629,1835
1836,615,73,76,83,95,115,148,208,328,630,1836
1837,616,73,76,83,95,115,148,208,328,630,1837
1838,616,73,76,83,96,116,149,208,328,630,1838
1839,617,73,76,83,95,115,148,208,328,630,1839
1840,615,73,76,83,95,115,149,208,329,631,1840
1841,616,73,76,83,96,115,149,208,329,631,1841
1842,617,73,76,83,96,116,149,208,329,631,1842
1843,618,73,76,83,96,116,149,209,329,631,1843
1844,617,73,76,83,96,116,149,209,329,632,1844
1845,618,73,76,84,96,116,149,209,329,632,1845
1846,619,73,76,84,96,116,149,209,330,633,1846
1847,618,73,77,84,96,116,150,209,330,633,1847
1848,619,73,77,84,96,116,150,210,330,634,1848
1849,620,73,77,84,96,116,150,209,330,634,1849
1850,619,73,77,84,96,116,150,209,330,634,1850
1851,620,73,77,84,96,116,150,209,330,634,1851
1852,621,73,77,84,96,116,150,209,331,635,1852
1853,621,73,77,84,97,116,150,210,331,635,1853
1854,622,74,77,84,97,117,150,210,331,636,1854
1855,621,74,77,84,96,116,150,210,331,636,1855
1856,622,74,77,84,96,116,150,210,331,636,1856
1857,623,74,77,84,96,116,150,210,332,636,1857
1858,621,74,77,85,97,116,150,210,331,637,1858
1859,622,74,77,85,97,117,150,211,332,637,1859
1860,623,74,77,85,97,117,150,211,332,637,1860
1861,624,74,78,85,97,117,151,211,332,638,1861
1862,624,74,77,84,96,117,150,210,332,638,1862
1863,625,74,77,84,96,117,151,211,333,639,1863
1864,624,74,77,84,96,117,151,211,333,639,1864
1865,625,74,77,84,97,117,151,211,333,639,1865
1866,626,74,77,84,97,117,151,211,333,639,1866
1867,625,74,77,84,97,117,151,211,333,640,1867
1868,626,74,77,85,97,117,151,212,333,640,1868
1869,627,74,77,85,97,117,151,211,333,640,1869
1870,627,73,77,85,97,117,151,212,334,641,1870
1871,628,74,78,85,97,117,151,212,334,641,1871
1872,626,74,78,85,97,117,151,212,334,641,1872
1873,627,73,78,85,98,117,151,212,334,642,1873
1874,628,74,77,85,98,118,152,212,335,642,1874
1875,629,74,78,85,98,118,152,212,335,643,1875
1876,628,74,78,85,98,118,152,213,335,643,1876
1877,629,75,78,85,97,117,151,213,335,643,1877
1878,630,74,78,85,97,118,152,213,335,644,1878
1879,629,75,78,85,97,118,152,213,335,644,1879
1880,630,75,78,85,97,118,152,213,336,644,1880
1881,631,75,78,86,98,118,152,213,336,645,1881
1882,630,75,78,85,98,118,152,213,336,645,1882
1883,631,75,78,85,98,118,152,213,336,645,1883
1884,632,75,78,86,98,118,152,213,337,646,1884
1885,631,75,78,86,98,118,152,213,337,646,1885
1886,632,75,78,86,98,118,152,213,337,646,1886
1887,633,75,78,86,98,118,153,213,337,647,1887
1888,632,75,79,86,98,118,153,214,337,647,1888
1889,633,75,79,86,98,119,153,214,338,648,1889
1890,634,75,78,85,98,118,153,214,337,648,1890
1891,633,75,78,85,98,119,153,214,338,648,1891
1892,634,75,78,86,98,119,153,214,338,648,1892
1893,635,75,78,86,98,119,153,214,338,649,1893
1894,635,75,78,86,99,119,153,215,338,649,1894
1895,636,75,79,86,98,119,153,214,338,649,1895
1896,635,75,79,86,98,119,153,215,338,650,1896
1897,636,75,79,86,99,119,153,215,339,650,1897
1898,637,75,79,86,98,119,153,215,339,651,1898
1899,635,75,79,86,98,119,154,215,339,651,1899
1900,636,75,79,86,98,119,154,215,340,651,1900
1901,637,76,79,86,98,119,153,215,340,652,1901
1902,638,76,79,86,99,119,154,215,340,652,1902
1903,638,76,79,86,99,120,154,215,340,652,1903
1904,639,76,79,87,99,120,154,216,340,653,1904
1905,638,76,79,87,99,120,154,216,340,653,1905
1906,639,76,79,87,99,119,154,216,341,653,1906
1907,640,76,79,87,99,120,154,216,341,654,1907
1908,638,76,79,87,99,120,154,216,341,654,1908
1909,639,76,80,87,99,120,154,216,341,654,1909
1910,640,76,80,87,99,120,154,216,341,654,1910
1911,641,76,80,87,100,120,155,216,341,655,1911
1912,640,76,80,87,100,120,154,216,341,655,1912
1913,641,76,80,87,100,120,155,216,342,656,1913
1914,642,76,80,87,100,120,155,217,342,656,1914
1915,642,76,79,86,99,120,155,217,342,656,1915
1916,643,76,79,87,100,120,155,217,342,657,1916
1917,642,76,79,87,100,120,155,217,342,657,1917
1918,643,76,79,87,100,120,155,217,342,657,1918
1919,644,76,80,87,100,121,155,217,342,657,1919
1920,644,76,80,87,99,120,155,217,343,658,1920
1921,645,76,80,87,100,120,155,217,343,658,1921
1922,643,76,80,87,100,120,155,217,343,659,1922
1923,644,76,80,87,100,120,155,218,343,659,1923
1924,645,76,80,87,100,121,156,218,344,659,1924
1925,646,76,80,87,100,121,156,218,344,660,1925
1926,645,77,80,87,100,121,156,218,344,660,1926
1927,646,77,80,88,100,121,156,218,344,660,1927
1928,647,77,80,88,100,121,156,218,344,661,1928
1929,646,77,80,88,100,121,156,218,344,661,1929
1930,647,77,80,88,100,121,156,218,344,661,1930
1931,648,77,80,88,100,121,156,219,345,662,1931
1932,647,77,80,88,100,121,156,219,345,662,1932
1933,648,77,80,88,101,122,156,219,345,663,1933
1934,649,77,80,88,101,122,156,219,346,663,1934
1935,648,77,80,88,101,122,157,219,345,663,1935
1936,649,77,81,88,101,122,157,219,346,663,1936
1937,650,77,81,88,101,122,157,220,346,664,1937
1938,649,77,81,88,101,122,157,220,347,664,1938
1939,650,77,81,88,101,122,157,219,346,664,1939
1940,651,77,80,88,101,122,157,220,347,665,1940
1941,651,77,80,88,101,121,157,220,347,665,1941
1942,652,77,80,88,101,122,157,220,347,666,1942
1943,650,77,81,88,101,122,157,220,347,666,1943
1944,651,77,81,88,101,122,157,220,347,666,1944
1945,652,77,81,88,101,122,157,220,348,666,1945
1946,653,77,81,88,101,122,157,220,348,667,1946
1947,653,77,81,88,101,122,157,220,347,667,1947
1948,654,76,81,88,101,122,157,220,348,668,1948
1949,653,77,81,88,101,122,158,221,348,668,1949
1950,654,78,81,88,101,122,158,221,348,668,1950
1951,655,78,81,89,101,122,157,221,348,669,1951
1952,654,78,81,89,101,122,158,221,349,669,1952
1953,655,77,81,89,102,122,158,221,349,669,1953
1954,656,78,81,89,102,123,158,221,349,670,1954
1955,655,78,81,89,102,123,158,221,349,670,1955
1956,656,78,81,89,102,123,158,222,349,670,1956
1957,657,78,81,89,102,123,159,222,349,671,1957
1958,656,78,81,89,102,123,158,222,349,671,1958
1959,657,78,82,89,102,123,158,222,350,671,1959
1960,658,78,82,89,102,123,158,222,350,672,1960
1961,656,78,82,89,102,123,158,222,350,672,1961
1962,657,78,82,89,102,123,159,222,350,672,1962
1963,658,78,82,89,102,124,159,222,351,673,1963
1964,659,78,82,89,102,124,159,222,351,673,1964
1965,659,78,82,89,102,123,159,222,351,674,1965
1966,660,78,82,89,102,123,159,223,351,674,1966
1967,659,78,82,90,102,123,159,223,351,674,1967
1968,660,78,82,90,102,123,159,223,351,674,1968
1969,661,78,81,89,102,123,159,223,351,675,1969
1970,661,78,81,89,102,123,159,223,352,675,1970
1971,662,78,81,89,102,123,159,223,352,675,1971
1972,661,78,82,89,102,123,159,223,352,676,1972
1973,662,78,82,89,102,124,159,223,352,676,1973
1974,663,78,82,89,103,124,160,224,353,676,1974
1975,661,78,82,90,103,124,160,224,353,677,1975
1976,662,79,82,90,103,124,160,223,353,677,1976
1977,663,79,82,90,103,124,160,224,353,677,1977
1978,664,79,82,90,103,124,160,224,353,678,1978
1979,664,79,82,90,103,124,160,224,353,678,1979
1980,665,79,82,90,103,125,160,224,354,679,1980
1981,664,79,83,90,103,124,160,224,354,679,1981
1982,665,79,83,90,103,125,160,224,354,679,1982
1983,666,79,83,90,103,125,160,224,354,680,1983
1984,665,79,83,90,103,124,160,224,354,680,1984
1985,666,79,83,90,103,124,160,225,354,680,1985
1986,667,79,83,90,103,124,160,225,354,681,1986
1987,666,79,83,90,103,125,160,225,355,681,1987
1988,667,79,83,90,103,125,161,225,355,681,1988
1989,668,79,83,91,103,125,161,225,355,682,1989
1990,667,79,83,91,104,125,161,225,355,682,1990
1991,668,79,83,91,104,125,161,225,355,682,1991
1992,669,79,83,91,104,125,161,226,356,683,1992
1993,668,79,83,91,104,125,161,225,356,683,1993
1994,669,79,83,91,104,125,161,226,356,683,1994
1995,670,79,82,90,104,125,161,226,356,684,1995
1996,669,80,83,91,104,125,161,226,356,684,1996
1997,670,79,82,91,104,125,161,226,357,684,1997
1998,671,80,83,91,104,125,161,226,357,685,1998
1999,671,80,83,91,104,126,162,227,357,685,1999
2000,672,80,83,91,104,126,162,227,357,686,2000
2001,670,80,83,91,104,125,162,226,357,685,2001
2002,671,80,83,91,104,125,162,227,358,686,2002
2003,672,80,83,91,104,126,162,227,358,686,2003
2004,673,80,84,91,104,126,162,227,358,687,2004
2005,672,80,84,91,104,126,162,227,358,687,2005
2006,673,80,84,91,105,126,162,227,358,687,2006
2007,674,80,84,91,104,126,162,227,359,688,2007
2008,674,80,84,91,104,126,162,227,359,688,2008
2009,675,80,84,91,104,126,162,227,359,688,2009
2010,673,80,84,91,104,126,163,228,359,689,2010
2011,674,80,84,91,105,126,163,228,359,689,2011
2012,675,80,84,92,105,126,163,228,359,690,2012
2013,676,80,84,92,105,127,163,228,360,690,2013
2014,675,80,84,92,105,127,163,228,360,690,2014
2015,676,80,84,92,105,127,163,228,360,691,2015
2016,677,80,84,92,105,127,163,228,360,691,2016
2017,677,80,84,92,105,127,163,228,360,691,2017
2018,678,80,84,92,105,127,163,228,360,692,2018
2019,676,80,84,92,105,127,163,228,360,692,2019
2020,677,80,84,92,105,127,164,229,361,692,2020
2021,678,81,84,92,106,127,164,229,361,692,2021
2022,679,81,84,92,105,127,164,229,361,693,2022
2023,679,81,84,92,105,127,164,229,361,693,2023
2024,680,81,84,92,105,127,164,229,361,694,2024
2025,679,81,84,92,105,127,163,229,361,694,2025
2026,680,81,84,92,106,127,164,229,362,694,2026
2027,681,81,84,92,106,127,164,229,362,695,2027
2028,680,81,84,92,106,127,164,230,362,695,2028
2029,681,81,85,92,106,128,164,230,363,695,2029
2030,682,81,85,92,106,128,164,230,363,696,2030
2031,681,81,85,92,106,128,165,230,363,696,2031
2032,682,81,85,92,105,127,164,230,363,696,2032
2033,683,81,85,92,105,128,164,230,363,697,2033
2034,683,81,85,93,106,128,165,230,363,697,2034
2035,684,81,85,93,106,128,165,230,363,697,2035
2036,682,81,85,93,106,128,165,231,364,698,2036
2037,683,81,85,93,106,128,165,231,364,698,2037
2038,684,81,85,93,106,128,165,231,364,699,2038
2039,685,81,85,93,106,128,165,231,364,699,2039
2040,684,81,85,93,106,128,165,231,365,699,2040
2041,685,81,85,93,106,128,165,231,365,700,2041
2042,686,81,85,93,106,128,165,231,365,700,2042
2043,685,81,85,93,106,128,165,231,364,700,2043
2044,686,81,85,93,106,129,165,231,365,700,2044
2045,687,81,85,93,106,129,166,231,365,701,2045
2046,686,81,85,93,106,128,165,231,365,701,2046
2047,687,81,85,93,106,129,165,231,365,701,2047
2048,688,81,85,93,107,129,165,232,366,702,2048
2049,687,81,85,93,107,129,166,232,366,702,2049
2050,688,82,86,93,107,129,166,232,366,703,2050
2051,689,82,85,93,107,129,166,232,366,703,2051
2052,689,82,85,93,107,129,166,232,367,703,2052
2053,690,82,85,93,107,129,166,232,367,704,2053
2054,689,82,85,93,107,129,166,232,366,704,2054
2055,690,82,86,93,107,129,166,233,367,704,2055
2056,691,82,86,93,107,129,166,233,367,704,2056
2057,690,82,86,93,107,129,166,233,367,705,2057
2058,691,82,86,93,107,129,166,233,368,705,2058
2059,692,82,86,94,107,129,166,233,368,706,2059
2060,691,82,86,94,107,129,166,233,368,706,2060
2061,692,82,86,94,107,129,166,233,368,706,2061
2062,693,82,86,94,107,129,167,234,368,707,2062
2063,691,82,86,94,107,130,167,234,368,707,2063
2064,692,82,86,94,107,130,167,234,369,707,2064
2065,693,82,86,94,107,130,167,234,369,708,2065
2066,694,82,86,94,107,129,167,234,369,708,2066
2067,694,82,86,94,107,129,167,234,369,708,2067
2068,695,82,86,94,107,129,167,234,369,709,2068
2069,694,82,86,94,108,130,167,234,369,709,2069
2070,695,82,86,94,108,130,168,234,370,709,2070
2071,696,82,86,94,108,130,168,234,370,710,2071
2072,695,82,86,94,108,130,167,234,370,710,2072
2073,696,82,86,94,108,130,168,235,370,710,2073
2074,697,82,86,94,108,130,167,235,370,711,2074
2075,696,82,86,94,108,130,167,235,370,711,2075
2076,697,82,86,94,108,130,168,235,371,712,2076
2077,698,82,86,94,108,131,168,235,371,712,2077
2078,697,83,87,95,109,131,168,235,371,712,2078
2079,698,82,86,95,108,130,168,235,371,713,2079
2080,699,83,87,95,108,130,168,235,372,713,2080
2081,698,82,86,95,108,130,168,235,371,713,2081
2082,699,83,87,95,108,131,168,235,371,713,2082
2083,700,83,86,95,108,131,168,236,372,714,2083
2084,700,83,87,95,108,131,169,236,372,714,2084
2085,701,83,87,95,109,131,169,236,373,715,2085
2086,700,83,87,95,109,131,169,236,372,715,2086
2087,701,83,87,95,109,131,169,236,373,715,2087
2088,702,83,87,95,109,131,169,237,373,716,2088
2089,700,83,87,95,109,131,169,236,373,716,2089
2090,701,83,87,95,109,132,169,236,373,716,2090
2091,702,83,87,95,109,131,169,237,374,716,2091
2092,703,83,87,95,109,131,169,237,373,717,2092
2093,703,83,87,95,109,132,169,237,373,717,2093
2094,704,83,87,95,109,131,169,237,374,717,2094
2095,702,83,87,95,109,131,169,237,374,718,2095
2096,703,83,87,95,109,131,169,237,374,718,2096
2097,704,83,87,95,109,132,170,237,374,718,2097
2098,705,83,87,95,109,132,170,238,375,719,2098
2099,704,83,87,95,109,132,170,238,375,719,2099
2100,705,83,87,95,109,132,170,238,375,720,2100
2101,706,83,87,95,109,132,170,238,375,720,2101
2102,706,83,87,95,109,132,170,238,376,720,2102
2103,707,83,87,96,109,132,170,238,376,721,2103
2104,706,83,87,96,109,132,170,238,376,721,2104
2105,707,84,88,96,110,132,170,238,376,721,2105
2106,708,84,88,96,110,132,170,238,376,722,2106
2107,707,84,88,96,110,132,170,238,376,722,2107
2108,708,84,88,96,110,132,170,239,376,722,2108
2109,709,84,87,96,110,133,170,239,377,723,2109
2110,708,84,88,96,110,133,171,239,377,723,2110
2111,709,84,88,96,110,133,171,239,377,724,2111
2112,710,84,88,96,110,132,171,239,377,724,2112
2113,709,84,88,96,110,132,171,239,377,724,2113
2114,710,84,88,96,110,133,171,239,378,724,2114
2115,711,84,88,96,110,133,171,239,378,725,2115
2116,710,84,88,96,110,133,171,239,378,725,2116
2117,711,84,88,96,110,133,171,240,378,725,2117
2118,712,84,88,96,110,133,171,240,378,726,2118
2119,711,84,88,97,110,133,171,240,378,726,2119
2120,712,84,88,97,110,133,171,240,378,726,2120
2121,713,84,88,96,110,133,171,240,379,727,2121
2122,712,84,88,96,110,133,171,240,379,727,2122
2123,713,84,88,96,110,133,172,240,379,727,2123
2124,714,84,88,96,110,133,171,240,379,728,2124
2125,713,84,88,96,110,133,171,240,379,728,2125
2126,714,84,88,96,110,133,172,241,380,729,2126
2127,715,85,89,97,111,134,172,241,380,729,2127
2128,715,85,89,97,111,134,172,241,380,729,2128
2129,716,85,89,97,111,134,172,241,380,730,2129
2130,714,85,89,97,111,134,172,241,381,730,2130
2131,715,85,88,97,111,134,172,241,381,730,2131
2132,716,85,88,97,111,134,172,241,380,730,2132
2133,717,85,88,97,111,134,172,241,381,731,2133
2134,717,85,89,97,111,134,173,242,381,732,2134
2135,718,84,89,97,111,134,173,242,381,732,2135
2136,717,85,89,97,111,134,172,241,381,732,2136
2137,718,85,89,97,111,134,173,242,382,732,2137
2138,719,85,89,97,111,134,173,242,382,733,2138
2139,717,85,89,97,111,134,173,242,382,733,2139
2140,718,85,89,97,111,134,173,242,382,733,2140
2141,719,85,89,97,111,134,173,242,382,734,2141
2142,720,85,89,97,111,134,173,243,382,734,2142
2143,720,85,89,97,111,135,173,242,383,734,2143
2144,721,85,89,97,111,134,173,243,383,735,2144
2145,719,85,89,97,111,134,173,243,383,735,2145
2146,720,85,89,97,111,134,174,243,383,735,2146
2147,721,85,89,97,111,135,174,243,383,736,2147
2148,722,85,89,97,111,135,174,243,384,736,2148
2149,722,85,89,97,112,135,174,243,384,736,2149
2150,723,85,89,98,112,135,174,244,384,737,2150
2151,722,85,89,98,112,135,174,243,384,737,2151
2152,723,86,90,98,112,135,174,244,384,737,2152
2153,724,86,90,98,112,135,174,244,385,738,2153
2154,723,86,90,98,112,135,174,244,385,738,2154
2155,724,86,90,98,112,135,174,244,385,739,2155
2156,725,86,90,98,112,135,174,244,385,739,2156
2157,724,86,90,98,112,135,174,244,385,739,2157
2158,725,86,90,98,112,136,175,244,385,739,2158
2159,726,86,90,98,112,135,174,244,386,740,2159
2160,725,86,90,98,112,135,175,244,385,740,2160
2161,726,86,90,98,112,136,175,244,386,741,2161
2162,727,86,90,98,112,136,175,245,386,741,2162
2163,727,86,90,98,112,136,175,245,386,741,2163
2164,728,85,90,98,112,136,175,245,386,741,2164
2165,726,86,90,99,113,136,175,245,387,742,2165
2166,727,85,90,99,113,136,175,245,387,742,2166
2167,728,86,91,99,113,136,175,245,387,743,2167
2168,729,86,89,98,112,136,175,245,387,743,2168
2169,729,86,90,99,113,137,176,246,387,743,2169
2170,730,86,90,98,113,136,175,245,387,743,2170
2171,728,86,90,98,113,136,175,246,388,744,2171
2172,729,86,90,98,113,136,176,246,388,744,2172
2173,730,86,90,99,113,136,176,246,388,745,2173
2174,731,86,90,99,113,136,176,246,388,745,2174
2175,730,86,90,99,113,136,176,246,388,745,2175
2176,731,87,91,99,113,136,176,246,388,745,2176
2177,732,87,91,99,113,136,176,247,389,746,2177
2178,731,87,91,99,113,137,176,246,389,746,2178
2179,732,87,91,100,113,137,176,247,389,747,2179
2180,733,87,91,100,114,137,176,247,389,747,2180
2181,733,87,91,100,114,137,176,247,389,747,2181
2182,734,87,91,100,114,137,176,247,390,748,2182
2183,733,87,91,99,113,137,177,247,390,748,2183
2184,734,87,91,99,113,137,176,247,390,749,2184
2185,735,87,91,99,113,137,176,247,390,749,2185
2186,734,87,91,99,114,137,177,247,390,749,2186
2187,735,87,91,99,114,137,177,248,391,749,2187
2188,736,87,91,99,114,137,177,248,391,750,2188
2189,735,87,91,99,114,137,177,248,391,750,2189
2190,736,87,91,99,114,137,177,248,391,750,2190
2191,737,87,91,99,114,138,177,248,392,751,2191
2192,736,86,91,99,114,138,177,248,391,751,2192
2193,737,87,92,100,114,138,177,248,392,752,2193
2194,738,87,92,100,115,138,177,248,392,752,2194
2195,737,87,92,100,114,138,177,248,392,752,2195
2196,738,87,92,100,114,138,178,249,392,753,2196
2197,739,87,91,100,114,138,178,249,392,753,2197
2198,738,87,91,100,114,138,177,249,392,753,2198
2199,739,88,92,100,114,138,177,249,393,754,2199
2200,740,88,92,100,114,138,178,249,393,754,2200
2201,739,88,92,100,115,138,178,249,393,754,2201
2202,740,88,92,100,115,138,178,249,393,755,2202
2203,741,88,92,101,115,138,178,249,393,755,2203
2204,740,88,92,101,115,139,179,249,394,755,2204
2205,741,88,92,101,115,139,179,250,394,756,2205
2206,742,88,92,101,115,139,179,250,394,756,2206
2207,741,88,92,101,115,138,178,250,394,756,2207
2208,742,88,92,100,115,139,178,250,394,757,2208
2209,743,88,92,100,115,139,179,250,394,757,2209
2210,742,88,92,100,115,138,178,250,394,757,2210
2211,743,88,92,100,115,139,179,250,395,758,2211
2212,744,88,92,100,115,139,179,251,395,758,2212
2213,744,88,92,101,115,139,179,251,395,758,2213
2214,745,88,92,100,115,139,179,250,395,759,2214
2215,744,87,92,100,115,139,179,251,395,759,2215
2216,745,88,93,101,115,139,179,251,396,760,2216
2217,746,88,93,101,115,139,179,251,396,760,2217
2218,745,88,93,101,116,139,179,251,396,760,2218
2219,746,88,93,101,115,139,179,251,396,760,2219
2220,747,89,92,101,116,139,179,251,396,761,2220
2221,746,89,92,101,116,140,179,251,396,761,2221
2222,747,89,92,101,116,140,180,251,397,761,2222
2223,748,89,93,101,116,140,180,252,397,762,2223
2224,746,89,93,101,116,140,180,252,397,762,2224
2225,747,89,93,102,116,140,180,252,397,762,2225
2226,748,89,93,102,116,140,180,252,397,763,2226
2227,749,89,93,102,116,140,180,252,398,763,2227
2228,749,89,93,102,116,140,180,252,398,764,2228
2229,750,89,93,101,116,140,180,252,398,764,2229
2230,749,89,93,101,116,140,180,252,398,764,2230
2231,750,89,93,101,116,140,180,252,398,764,2231
2232,751,89,93,101,116,140,180,253,398,765,2232
2233,750,89,93,101,116,141,180,253,399,765,2233
2234,751,89,93,101,116,140,180,253,399,765,2234
2235,752,89,93,101,116,140,181,253,399,766,2235
2236,751,89,93,102,117,141,181,253,399,766,2236
2237,752,89,93,102,117,141,181,253,399,767,2237
2238,753,89,93,101,116,140,181,253,399,767,2238
2239,752,89,93,102,116,140,181,254,400,767,2239
2240,753,89,93,102,116,140,181,254,400,768,2240
2241,754,88,93,102,117,140,181,253,400,768,2241
2242,753,89,94,102,117,141,181,254,400,768,2242
2243,754,89,94,102,117,141,181,254,401,769,2243
2244,755,89,94,102,116,141,182,254,401,769,2244
2245,754,89,93,102,117,141,182,254,401,769,2245
2246,755,90,94,102,117,141,181,254,401,769,2246
2247,756,90,94,103,117,141,182,254,401,770,2247
2248,756,90,94,103,117,142,182,255,401,770,2248
2249,757,90,94,103,117,141,182,254,401,771,2249
2250,755,90,94,103,117,141,182,255,402,771,2250
2251,756,90,94,103,117,141,182,255,402,772,2251
2252,757,90,94,103,117,141,182,255,402,772,2252
2253,758,90,94,102,117,141,182,255,402,772,2253
2254,757,90,94,102,117,141,182,255,402,772,2254
2255,758,90,94,102,117,141,182,255,403,773,2255
2256,759,90,94,102,117,141,182,255,403,773,2256
2257,759,90,94,103,118,142,183,256,403,773,2257
2258,760,90,94,103,118,142,183,256,403,774,2258
2259,759,89,94,103,118,142,183,256,404,774,2259
2260,760,90,94,103,118,142,183,256,404,775,2260
2261,761,90,94,103,118,142,183,256,404,775,2261
2262,760,90,94,103,118,143,183,256,404,775,2262
2263,761,90,93,103,118,142,183,256,404,775,2263
2264,762,90,94,103,118,142,183,256,404,776,2264
2265,761,90,94,103,118,142,183,256,405,776,2265
2266,762,89,94,103,118,142,183,256,404,776,2266
2267,763,90,95,103,118,143,183,256,405,777,2267
2268,762,90,95,103,118,143,183,256,405,777,2268
2269,763,90,95,103,118,143,183,257,405,778,2269
2270,764,90,95,103,118,142,183,257,405,778,2270
2271,763,90,95,103,118,143,184,257,405,778,2271
2272,764,90,95,104,118,143,184,257,406,778,2272
2273,765,90,95,103,119,143,184,257,406,779,2273
2274,764,91,95,104,119,143,184,257,406,779,2274
2275,765,91,95,104,119,143,184,258,406,780,2275
2276,766,91,95,104,119,143,184,258,407,780,2276
2277,765,91,95,104,119,143,184,258,406,780,2277
2278,766,91,95,104,119,143,184,258,407,781,2278
2279,767,91,95,104,119,143,185,258,407,781,2279
2280,766,91,95,104,119,143,184,258,407,781,2280
2281,767,91,95,104,119,143,185,258,407,782,2281
2282,768,91,95,104,119,143,185,258,407,782,2282
2283,768,91,95,104,119,144,185,259,408,782,2283
2284,769,90,95,104,119,144,185,259,408,783,2284
2285,767,91,95,104,119,144,185,259,408,783,2285
2286,768,91,95,104,119,144,185,259,408,783,2286
2287,769,91,96,104,119,144,185,259,409,784,2287
2288,770,91,96,104,119,144,185,259,409,784,2288
2289,770,91,95,104,119,144,185,259,409,785,2289
2290,771,90,95,104,119,144,185,259,409,785,2290
2291,769,91,96,104,119,144,185,259,409,785,2291
2292,770,91,96,104,119,144,186,259,409,785,2292
2293,771,91,96,104,119,144,186,259,409,786,2293
2294,772,91,96,105,120,144,186,260,410,786,2294
2295,771,91,96,105,120,144,186,260,410,787,2295
2296,772,91,96,105,120,144,185,260,410,787,2296
2297,773,91,96,105,120,144,186,260,411,787,2297
2298,773,91,96,105,120,144,186,260,410,787,2298
2299,774,91,96,105,120,145,186,260,410,788,2299
2300,773,92,96,105,120,145,186,260,411,788,2300
2301,774,92,96,105,120,145,186,260,411,789,2301
2302,775,92,96,105,120,145,186,260,411,789,2302
2303,773,92,96,105,120,145,186,261,411,789,2303
2304,774,92,96,105,120,145,186,261,411,789,2304
2305,775,92,96,105,120,145,186,261,411,790,2305
2306,776,92,96,105,120,145,187,261,411,790,2306
2307,776,92,96,105,120,145,187,261,412,791,2307
2308,777,91,96,105,120,145,187,261,412,791,2308
2309,776,92,96,105,120,145,187,262,412,791,2309
2310,777,92,96,105,120,145,187,261,412,791,2310
2311,778,92,97,105,121,145,187,262,413,792,2311
2312,778,92,97,105,121,145,187,262,413,792,2312
2313,779,92,96,105,120,145,187,262,413,793,2313
2314,777,92,96,105,120,145,187,262,413,793,2314
2315,778,92,96,105,120,145,187,262,414,793,2315
2316,779,92,97,106,121,146,187,262,414,794,2316
2317,780,92,97,106,121,146,187,262,414,794,2317
2318,779,92,97,106,121,146,187,262,414,794,2318
2319,780,92,97,106,121,146,188,263,414,795,2319
2320,781,92,97,106,121,146,188,263,414,795,2320
2321,780,92,97,106,121,146,188,263,414,795,2321
2322,781,92,97,106,121,146,188,263,415,796,2322
2323,782,93,97,106,121,146,188,263,415,796,2323
2324,781,93,97,106,121,146,188,263,415,797,2324
2325,782,93,97,106,121,146,188,263,415,797,2325
2326,783,93,97,106,121,146,188,263,415,797,2326
2327,782,93,97,106,121,146,188,263,415,797,2327
2328,783,93,97,106,121,147,188,263,416,798,2328
2329,784,93,97,106,121,146,188,263,416,798,2329
2330,783,93,97,106,121,146,188,263,416,798,2330
2331,784,93,97,106,121,147,188,264,416,799,2331
2332,785,93,97,106,122,147,189,264,416,799,2332
2333,785,93,97,106,122,147,189,264,416,799,2333
2334,786,93,97,106,122,147,189,265,417,800,2334
2335,784,92,97,106,122,147,189,264,417,800,2335
2336,785,93,98,106,122,146,189,264,417,800,2336
2337,786,93,98,106,122,147,189,265,418,801,2337
2338,787,93,98,106,122,147,189,265,418,801,2338
2339,787,92,97,106,122,147,189,265,418,802,2339
2340,788,93,98,106,122,147,189,265,418,802,2340
2341,787,93,98,107,122,147,189,265,418,802,2341
2342,788,93,98,107,122,147,189,265,418,803,2342
2343,789,93,98,107,122,147,189,265,418,803,2343
2344,788,93,98,107,122,147,189,265,418,803,2344
2345,789,93,98,107,122,147,189,265,418,803,2345
2346,790,93,98,107,122,148,190,266,419,804,2346
2347,789,94,98,107,122,148,190,266,419,804,2347
2348,790,94,98,107,122,148,190,266,419,804,2348
2349,791,94,98,107,122,148,190,266,419,805,2349
2350,790,94,98,107,122,147,190,266,420,805,2350
2351,791,94,98,107,122,148,190,266,420,806,2351
2352,792,94,98,107,122,148,190,266,420,806,2352
2353,791,94,98,107,123,148,190,266,420,806,2353
2354,792,94,98,107,123,148,191,267,420,807,2354
2355,793,94,98,107,123,148,191,267,421,807,2355
2356,792,94,98,107,123,148,191,267,421,807,2356
2357,793,94,98,107,123,148,191,267,421,808,2357
2358,794,93,98,107,123,148,191,267,421,808,2358
2359,793,94,98,107,123,148,191,267,421,808,2359
2360,794,94,98,107,123,148,191,267,421,809,2360
2361,795,93,98,107,123,148,191,267,422,809,2361
2362,794,94,99,108,123,148,191,267,421,809,2362
2363,795,94,99,108,123,148,191,267,422,810,2363
2364,796,94,99,108,123,148,191,268,422,810,2364
2365,796,94,99,108,123,148,191,268,422,810,2365
2366,797,94,99,108,123,149,191,268,422,810,2366
2367,795,94,99,108,123,149,192,268,423,811,2367
2368,796,94,99,108,123,149,192,268,423,812,2368
2369,797,94,99,108,123,149,192,268,423,812,2369
2370,798,94,99,108,124,149,192,269,423,812,2370
2371,797,94,99,108,124,149,192,268,423,812,2371
2372,798,94,99,108,123,149,192,268,424,813,2372
2373,799,94,99,108,124,149,192,269,424,813,2373
2374,798,95,99,108,124,149,192,269,424,814,2374
2375,799,95,99,108,124,149,192,269,424,814,2375
2376,800,95,99,108,124,149,192,269,424,814,2376
2377,799,95,99,108,124,150,192,269,424,815,2377
2378,800,95,99,108,124,150,192,269,424,815,2378
2379,801,95,99,108,124,149,192,269,425,815,2379
2380,800,95,99,108,124,150,192,269,425,816,2380
2381,801,95,99,108,124,150,192,269,425,816,2381
2382,802,95,99,108,124,150,192,270,426,816,2382
2383,802,95,99,108,124,150,193,270,426,817,2383
2384,803,95,99,108,124,150,193,270,426,817,2384
2385,802,95,99,108,124,150,193,270,426,817,2385
2386,803,95,99,108,124,150,193,270,426,817,2386
2387,804,95,99,109,124,150,193,270,426,818,2387
2388,803,95,100,109,125,150,193,270,426,818,2388
2389,804,95,100,109,125,150,193,270,427,818,2389
2390,805,95,100,109,125,150,193,270,426,819,2390
2391,804,95,100,109,125,150,193,271,427,819,2391
2392,805,95,100,109,125,151,194,271,427,820,2392
2393,806,95,100,109,125,151,194,271,427,820,2393
2394,805,95,100,109,125,151,194,271,428,820,2394
2395,806,95,100,109,125,151,194,272,428,821,2395
2396,807,95,100,109,125,150,194,271,428,821,2396
2397,806,95,100,109,125,151,194,272,428,821,2397
2398,807,95,100,109,125,151,194,272,428,822,2398
2399,808,95,100,109,125,151,194,271,428,822,2399
2400,808,95,100,110,125,151,194,272,429,822,2400
2401,809,96,100,110,125,151,194,272,429,823,2401
2402,807,96,100,109,125,151,194,272,429,823,2402
2403,808,96,100,109,125,151,194,272,429,823,2403
2404,809,96,100,109,125,151,194,272,429,824,2404
2405,810,96,100,109,125,151,194,272,429,824,2405
2406,809,96,100,109,125,151,195,272,429,824,2406
2407,810,96,100,109,125,151,194,272,430,825,2407
2408,811,96,100,109,125,151,194,272,430,825,2408
2409,811,96,100,109,125,151,195,273,430,826,2409
2410,812,96,100,109,125,151,195,273,430,826,2410
2411,810,96,100,110,125,151,195,273,431,826,2411
2412,811,96,100,110,125,151,195,273,431,826,2412
2413,812,96,100,110,126,152,195,273,431,827,2413
2414,813,96,101,110,126,152,195,273,431,827,2414
2415,813,96,101,110,126,152,196,274,431,827,2415
2416,814,96,101,110,126,152,195,273,431,828,2416
2417,813,96,101,110,126,152,196,274,432,828,2417
2418,814,96,101,110,126,152,195,273,432,828,2418
2419,815,96,101,110,126,152,195,274,432,829,2419
2420,813,96,101,110,126,152,196,274,432,829,2420
2421,814,96,101,110,126,152,196,274,432,830,2421
2422,815,96,101,110,126,152,196,274,432,830,2422
2423,816,96,101,110,126,152,196,274,433,830,2423
2424,816,96,101,111,126,152,196,274,433,831,2424
2425,817,96,101,111,126,152,196,274,433,831,2425
2426,816,96,101,111,126,152,196,274,433,831,2426
2427,817,97,101,111,126,153,197,275,433,831,2427
2428,818,97,101,110,126,152,196,274,433,832,2428
2429,817,97,101,110,126,152,196,275,434,832,2429
2430,818,97,101,110,126,153,196,275,434,833,2430
2431,819,97,101,111,126,153,197,275,434,833,2431
2432,818,97,101,111,127,153,197,275,434,833,2432
2433,819,97,101,111,127,153,197,276,435,834,2433
2434,820,97,101,111,127,153,197,276,434,834,2434
2435,820,97,101,111,127,153,197,276,435,835,2435
2436,821,97,101,111,127,153,197,276,435,835,2436
2437,819,96,101,111,127,153,197,276,435,835,2437
2438,820,97,102,111,127,153,197,276,435,835,2438
2439,821,97,102,111,127,153,198,276,435,836,2439
2440,822,97,102,111,127,153,198,277,436,836,2440
2441,821,97,102,111,127,153,197,276,436,836,2441
2442,822,97,102,111,127,153,197,277,436,837,2442
2443,823,97,102,111,127,153,198,277,437,837,2443
2444,822,97,102,111,127,153,198,276,436,837,2444
2445,823,97,102,111,127,154,198,277,436,838,2445
2446,824,97,102,111,127,154,198,277,437,838,2446
2447,823,97,102,111,127,154,198,277,437,838,2447
2448,824,97,102,112,128,154,198,277,437,839,2448
2449,825,97,102,111,127,153,198,277,437,839,2449
2450,824,98,102,111,127,154,198,277,437,840,2450
2451,825,98,102,111,127,154,198,277,437,840,2451
2452,826,98,102,111,127,154,198,278,438,840,2452
2453,826,98,102,111,128,154,199,278,438,841,2453
2454,827,98,102,112,128,154,198,278,438,841,2454
2455,825,98,102,112,128,154,198,278,438,841,2455
2456,826,98,102,112,128,154,199,278,439,842,2456
2457,827,98,102,112,128,155,199,278,439,842,2457
2458,828,98,102,112,128,154,198,278,439,842,2458
2459,828,98,102,112,128,154,198,278,439,842,2459
2460,829,98,103,112,128,155,199,279,439,843,2460
2461,828,98,103,112,128,155,199,279,440,843,2461
2462,829,98,103,112,128,155,199,279,440,844,2462
2463,830,98,103,112,128,155,200,279,440,844,2463
2464,829,98,103,112,128,155,200,279,440,844,2464
2465,830,98,103,112,128,155,199,279,440,845,2465
2466,831,98,103,112,128,155,200,279,440,845,2466
2467,830,98,103,112,128,155,200,279,440,845,2467
2468,831,98,103,112,128,155,200,279,441,846,2468
2469,832,98,103,112,129,155,199,279,441,846,2469
2470,831,98,103,113,129,155,200,279,441,847,2470
2471,832,98,103,113,129,155,200,280,441,847,2471
2472,833,98,103,113,129,156,200,280,442,847,2472
2473,832,98,103,113,129,155,200,280,441,847,2473
2474,833,98,103,113,129,155,200,280,442,848,2474
2475,834,98,103,113,129,155,200,280,442,848,2475
2476,833,98,103,113,129,156,200,280,442,848,2476
2477,834,99,104,113,129,156,200,280,442,849,2477
2478,835,99,103,113,129,156,201,281,442,849,2478
2479,835,99,103,113,129,156,201,281,443,850,2479
2480,836,99,103,113,129,155,200,281,443,850,2480
2481,834,99,103,113,129,156,201,281,443,850,2481
2482,835,99,103,113,129,156,201,281,443,850,2482
2483,836,99,104,113,129,156,201,281,443,851,2483
2484,837,99,104,113,129,156,201,281,444,851,2484
2485,836,99,104,113,129,156,201,281,444,851,2485
2486,837,99,104,113,129,156,201,281,444,852,2486
2487,838,99,104,113,129,156,201,281,444,852,2487
2488,838,99,104,113,129,156,201,282,444,852,2488
2489,839,99,104,113,130,156,201,282,445,853,2489
2490,838,99,104,113,130,156,201,282,445,853,2490
2491,839,99,104,113,130,156,201,282,445,854,2491
2492,840,99,104,113,130,157,202,282,445,854,2492
2493,839,99,104,114,130,157,202,282,445,854,2493
2494,840,99,104,114,130,156,202,282,445,855,2494
2495,841,99,104,114,130,156,202,282,445,855,2495
2496,840,99,104,114,130,157,202,283,446,855,2496
2497,841,99,104,114,130,157,202,283,446,856,2497
2498,842,99,104,114,130,157,202,283,446,856,2498
2499,841,99,104,114,130,157,202,283,446,856,2499
2500,842,100,104,114,130,157,202,283,447,857,2500
2501,843,100,104,114,130,157,202,283,447,857,2501
2502,841,100,105,114,130,157,202,283,447,858,2502
2503,842,100,104,114,130,157,202,283,447,858,2503
2504,843,100,104,114,130,157,202,283,447,858,2504
2505,844,100,104,114,131,157,203,284,447,858,2505
2506,844,100,104,114,131,157,203,284,448,859,2506
2507,845,100,105,114,131,158,203,284,448,859,2507
2508,844,100,105,114,131,158,203,284,448,860,2508
2509,845,100,105,114,131,158,203,284,448,860,2509
2510,846,100,105,114,131,158,203,284,448,860,2510
2511,846,100,105,114,131,158,203,284,448,860,2511
2512,847,100,105,114,131,158,203,284,448,860,2512
2513,845,100,105,114,131,158,203,284,449,861,2513
2514,846,100,105,114,131,158,204,285,449,861,2514
2515,847,100,105,114,131,158,203,285,449,862,2515
2516,848,100,105,115,131,158,203,285,449,862,2516
2517,847,100,105,115,131,158,204,285,449,862,2517
2518,848,100,105,115,131,158,203,285,450,863,2518
2519,849,100,105,115,131,158,203,285,450,863,2519
2520,848,100,105,115,131,158,204,285,450,864,2520
2521,849,100,105,115,132,159,204,285,450,864,2521
2522,850,100,105,115,131,158,204,285,450,864,2522
2523,849,100,105,115,131,158,204,286,450,864,2523
2524,850,100,105,115,131,158,204,286,451,865,2524
2525,851,100,105,115,131,159,204,286,451,865,2525
2526,850,101,106,115,131,159,204,286,451,866,2526
2527,851,101,106,115,131,159,204,286,451,866,2527
2528,852,101,106,115,132,159,205,286,451,866,2528
2529,852,101,106,115,132,159,205,287,452,867,2529
2530,853,101,105,115,132,159,205,287,452,867,2530
2531,851,101,105,115,132,159,205,286,452,867,2531
2532,852,101,105,115,131,159,205,287,452,868,2532
2533,853,101,105,115,132,159,205,287,452,868,2533
2534,854,101,106,115,132,159,205,287,453,868,2534
2535,853,101,106,115,132,159,205,287,453,869,2535
2536,854,101,106,115,132,160,205,287,453,869,2536
2537,855,101,106,115,132,159,205,287,453,869,2537
2538,855,101,106,115,132,159,205,287,453,870,2538
2539,856,101,106,116,132,160,205,287,453,870,2539
2540,855,101,106,116,133,160,205,287,453,870,2540
2541,856,101,106,116,133,160,206,288,454,871,2541
2542,857,101,106,116,133,160,206,288,454,871,2542
2543,856,101,106,116,133,160,206,288,454,871,2543
2544,857,101,106,116,133,160,206,288,454,872,2544
2545,858,101,106,116,132,160,206,288,455,872,2545
2546,857,101,106,116,132,160,206,288,455,872,2546
2547,858,101,106,116,132,160,206,289,455,873,2547
2548,859,101,106,116,132,160,206,288,455,873,2548
2549,858,102,107,116,133,160,206,288,455,873,2549
2550,859,102,107,116,133,161,206,288,455,874,2550
2551,860,102,107,116,133,161,207,289,455,874,2551
2552,859,102,106,116,133,160,206,289,455,874,2552
2553,860,102,106,116,133,160,206,289,456,875,2553
2554,861,102,106,116,133,160,206,289,456,875,2554
2555,860,102,106,116,133,160,207,289,456,876,2555
2556,861,102,107,116,133,160,207,290,456,876,2556
2557,862,102,107,116,133,160,206,289,456,876,2557
2558,861,102,107,117,133,160,207,289,457,876,2558
2559,862,102,107,117,133,160,207,290,457,877,2559
2560,863,102,107,117,133,161,207,290,457,877,2560
2561,862,102,107,117,133,161,207,290,457,878,2561
2562,863,102,107,117,134,161,207,290,457,878,2562
2563,864,102,107,117,134,161,207,290,458,878,2563
2564,864,102,107,117,134,161,207,290,458,879,2564
2565,865,102,107,117,134,161,207,290,458,879,2565
2566,863,102,107,117,134,162,207,290,458,879,2566
2567,864,102,107,117,133,161,207,290,458,879,2567
2568,865,102,107,117,134,161,208,291,458,880,2568
2569,866,102,107,117,134,162,208,291,458,880,2569
2570,866,102,107,117,134,162,208,291,459,881,2570
2571,867,102,107,117,134,162,208,291,459,881,2571
2572,865,103,108,117,134,162,208,291,459,881,2572
2573,866,103,108,117,134,162,208,291,459,882,2573
2574,867,103,108,117,134,162,208,292,460,882,2574
2575,868,103,108,117,134,162,209,292,460,882,2575
2576,868,103,108,118,134,162,208,291,460,883,2576
2577,869,103,108,118,134,162,208,292,460,883,2577
2578,868,103,108,118,134,162,208,292,461,883,2578
2579,869,103,108,118,135,162,208,292,460,884,2579
2580,870,102,107,117,134,162,209,292,461,884,2580
2581,869,103,108,118,135,163,209,292,461,884,2581
2582,870,103,107,117,134,162,208,292,461,885,2582
2583,871,103,107,118,134,162,209,292,461,885,2583
2584,869,103,108,118,135,162,209,292,461,885,2584
2585,870,103,108,118,135,162,209,293,462,886,2585
2586,871,103,108,118,135,163,209,293,462,886,2586
2587,872,103,108,118,135,163,209,293,462,887,2587
2588,872,103,108,118,135,163,210,293,462,887,2588
2589,873,103,108,118,135,163,210,293,463,887,2589
2590,872,103,108,118,135,163,209,293,462,888,2590
2591,873,103,108,118,135,163,210,293,462,888,2591
2592,874,103,108,118,135,163,209,293,463,888,2592
2593,873,103,108,118,135,163,209,293,463,888,2593
2594,874,103,108,118,135,163,210,294,463,889,2594
2595,875,104,109,118,135,163,210,294,463,889,2595
2596,874,104,109,118,135,163,210,294,464,890,2596
2597,875,104,109,118,135,163,210,294,464,890,2597
2598,876,104,109,118,135,163,210,294,464,890,2598
2599,875,104,109,119,135,163,210,294,464,891,2599
2600,876,104,109,119,135,164,210,294,464,891,2600
2601,877,104,109,119,136,164,211,294,464,891,2601
2602,876,104,109,119,136,164,211,295,464,891,2602
2603,877,104,109,119,136,164,211,295,465,892,2603
2604,878,104,109,119,136,164,211,295,465,892,2604
2605,877,104,109,119,136,164,211,295,465,893,2605
2606,878,104,109,119,136,164,211,295,465,893,2606
2607,879,104,109,119,136,164,211,295,466,893,2607
2608,879,104,108,119,136,164,211,295,466,894,2608
2609,880,104,108,119,136,164,211,295,466,894,2609
2610,878,104,109,119,136,164,211,296,466,894,2610
2611,879,104,109,119,136,164,211,295,466,895,2611
2612,880,104,109,119,136,164,211,296,466,895,2612
2613,881,104,109,119,136,164,211,296,467,896,2613
2614,881,104,109,119,136,164,211,296,467,896,2614
2615,882,104,109,119,136,164,211,296,467,896,2615
2616,880,104,109,119,136,165,212,296,467,896,2616
2617,881,104,109,119,136,164,212,296,467,897,2617
2618,882,104,109,119,136,164,212,296,467,897,2618
2619,883,105,109,119,136,165,212,296,467,897,2619
2620,883,105,109,119,136,165,212,297,468,898,2620
2621,884,105,110,119,137,165,212,296,468,898,2621
2622,883,105,110,120,137,165,212,296,468,899,2622
2623,884,105,110,120,137,165,212,297,468,899,2623
2624,885,105,110,120,137,165,212,297,468,899,2624
2625,884,105,110,120,137,165,212,297,468,899,2625
2626,885,105,110,120,137,165,212,297,469,900,2626
2627,886,105,110,120,137,165,213,298,469,900,2627
2628,885,105,109,119,137,165,213,298,469,900,2628
2629,886,105,109,119,137,165,213,297,469,901,2629
2630,887,105,109,119,137,165,213,298,470,901,2630
2631,887,104,109,120,137,166,213,298,470,902,2631
2632,888,105,110,120,137,165,213,298,470,902,2632
2633,886,105,110,120,137,165,213,298,470,902,2633
2634,887,105,110,120,137,165,213,298,470,902,2634
2635,888,105,110,120,137,166,213,298,471,903,2635
2636,889,105,110,120,137,166,213,298,471,903,2636
2637,888,105,110,120,138,166,213,298,471,904,2637
2638,889,105,110,120,137,165,213,298,471,904,2638
2639,890,105,110,120,137,166,213,298,471,904,2639
2640,889,105,110,120,138,166,214,299,471,905,2640
2641,890,105,110,120,138,166,214,299,472,905,2641
2642,891,105,110,120,138,166,214,299,472,905,2642
2643,890,105,110,120,137,166,214,299,472,906,2643
2644,891,105,110,120,137,166,214,300,472,906,2644
2645,892,105,110,120,137,166,214,300,472,906,2645
2646,892,106,111,121,138,166,214,300,473,907,2646
2647,893,106,111,121,138,167,214,299,473,907,2647
2648,892,106,111,121,138,167,214,300,473,907,2648
2649,893,106,111,121,138,166,214,300,473,908,2649
2650,894,105,110,120,138,166,214,300,473,908,2650
2651,892,106,111,121,138,167,215,300,473,908,2651
2652,893,106,111,121,138,167,215,300,474,909,2652
2653,894,106,111,121,138,167,215,300,474,909,2653
2654,895,106,111,121,138,167,215,300,474,909,2654
2655,894,105,110,121,138,167,215,301,474,910,2655
2656,895,106,111,121,138,167,215,301,474,910,2656
2657,896,106,111,121,139,167,215,301,474,910,2657
2658,896,106,111,121,139,167,215,301,475,911,2658
2659,897,106,111,121,138,167,215,301,475,911,2659
2660,896,106,111,121,138,167,215,301,475,912,2660
2661,897,106,111,121,139,167,215,301,475,912,2661
2662,898,106,111,121,139,167,215,302,475,912,2662
2663,897,106,111,121,139,167,215,301,475,912,2663
2664,898,106,111,121,139,167,216,302,475,913,2664
2665,899,106,111,121,139,167,216,302,476,913,2665
2666,898,106,111,121,139,167,216,302,476,914,2666
2667,899,106,111,121,138,167,216,302,476,914,2667
2668,900,107,112,122,139,168,216,302,476,914,2668
2669,899,107,112,122,139,168,216,302,476,914,2669
2670,900,107,112,122,139,168,216,302,477,915,2670
2671,901,107,112,122,139,168,216,302,477,915,2671
2672,900,107,112,122,139,168,216,302,477,916,2672
2673,901,107,112,122,139,168,216,303,477,916,2673
2674,902,107,112,122,140,168,216,303,477,916,2674
2675,901,107,112,122,139,168,216,303,478,917,2675
2676,902,107,112,122,139,168,217,303,478,917,2676
2677,903,107,112,122,140,168,217,303,478,917,2677
2678,902,107,112,122,140,168,216,303,478,918,2678
2679,903,106,112,122,140,168,216,303,478,918,2679
2680,904,107,112,122,139,168,216,303,478,918,2680
2681,903,107,112,122,139,168,216,303,478,919,2681
2682,904,107,112,122,139,168,217,304,479,919,2682
2683,905,107,112,122,139,168,217,304,479,919,2683
2684,905,107,112,122,139,169,217,303,479,920,2684
2685,906,107,112,122,140,169,217,304,479,920,2685
2686,904,107,112,122,140,169,217,304,480,920,2686
2687,905,107,112,122,140,169,217,304,480,921,2687
2688,906,106,112,122,140,169,217,304,480,921,2688
2689,907,107,112,122,140,169,217,304,480,921,2689
2690,906,107,112,123,140,169,217,304,480,922,2690
2691,907,107,112,123,140,169,218,305,481,922,2691
2692,908,107,112,123,140,169,217,305,481,922,2692
2693,907,108,113,123,141,169,218,305,481,923,2693
2694,908,108,112,123,141,169,218,305,481,923,2694
2695,909,108,113,123,141,170,218,305,481,923,2695
2696,909,108,113,123,141,170,218,305,481,924,2696
2697,910,108,113,123,141,170,218,305,481,924,2697
2698,909,108,113,123,141,170,218,305,482,925,2698
2699,910,108,113,123,141,169,218,305,482,925,2699
2700,911,108,113,123,141,169,218,305,482,925,2700
2701,910,108,113,123,141,170,218,306,482,926,2701
2702,911,108,113,123,141,170,219,306,483,926,2702
2703,912,108,113,123,141,170,219,306,483,926,2703
2704,911,108,113,124,141,170,219,306,483,927,2704
2705,912,108,113,123,141,170,219,306,483,927,2705
2706,913,108,113,123,141,170,219,306,483,927,2706
2707,912,108,113,123,141,170,219,306,483,928,2707
2708,913,108,113,123,141,170,219,306,483,928,2708
2709,914,108,113,123,141,170,219,307,484,928,2709
2710,913,108,113,123,141,170,219,307,484,929,2710
2711,914,108,113,123,141,170,219,307,484,929,2711
2712,915,108,113,123,141,170,219,307,484,929,2712
2713,914,108,113,123,141,170,219,307,484,930,2713
2714,915,108,113,124,141,170,220,307,484,930,2714
2715,916,108,113,124,141,170,220,307,485,930,2715
2716,915,108,113,124,141,171,220,308,485,931,2716
2717,916,108,113,124,141,171,220,308,486,931,2717
2718,917,109,113,124,142,171,220,308,486,931,2718
2719,916,109,113,124,141,171,220,308,485,932,2719
2720,917,109,114,124,141,171,220,308,486,932,2720
2721,918,109,114,124,142,171,220,308,486,932,2721
2722,917,109,114,124,142,171,220,308,486,933,2722
2723,918,109,114,124,142,171,220,308,486,933,2723
2724,919,109,114,124,142,172,221,308,486,933,2724
2725,919,109,114,124,142,171,220,308,486,933,2725
2726,920,109,114,124,142,171,220,308,486,934,2726
2727,919,109,114,124,142,171,220,309,487,934,2727
2728,920,109,114,124,142,171,220,309,487,935,2728
2729,921,109,114,124,142,172,220,309,487,935,2729
2730,919,109,114,124,142,172,221,309,488,936,2730
2731,920,109,114,124,142,172,221,310,488,936,2731
2732,921,109,114,124,142,172,221,309,487,936,2732
2733,922,109,114,124,142,172,221,309,488,937,2733
2734,922,109,114,124,142,172,221,309,488,937,2734
2735,923,109,114,125,143,172,221,309,488,937,2735
2736,922,109,114,125,143,172,221,310,489,937,2736
2737,923,109,114,125,143,172,221,310,489,938,2737
2738,924,109,114,125,143,172,221,310,489,938,2738
2739,923,109,114,125,143,172,222,310,489,938,2739
2740,924,110,114,125,143,173,222,310,489,939,2740
2741,925,110,114,125,143,173,222,310,489,939,2741
2742,924,109,114,125,143,172,222,310,489,939,2742
2743,925,110,115,125,143,172,222,311,490,940,2743
2744,926,110,115,125,143,173,222,311,490,940,2744
2745,925,110,115,125,143,173,222,311,490,941,2745
2746,926,110,115,125,143,173,222,311,490,941,2746
2747,927,110,115,125,143,173,222,311,490,941,2747
2748,926,110,115,125,143,173,223,311,491,942,2748
2749,927,110,115,125,143,173,223,312,491,942,2749
2750,928,110,115,126,143,173,222,311,491,942,2750
2751,927,110,115,126,143,173,223,312,491,943,2751
2752,928,110,115,126,143,173,223,312,491,943,2752
2753,929,110,115,126,144,173,222,312,491,943,2753
2754,928,110,115,125,143,173,223,312,492,944,2754
2755,929,110,115,125,143,173,223,312,492,944,2755
2756,930,109,115,125,143,173,223,312,492,944,2756
2757,929,110,115,125,144,173,223,312,492,945,2757
2758,930,110,115,126,144,173,223,312,492,945,2758
2759,931,110,116,126,144,173,223,312,493,945,2759
2760,931,110,116,126,144,174,223,312,493,946,2760
2761,932,109,114,125,144,173,223,312,492,946,2761
2762,930,110,115,126,144,173,223,312,493,946,2762
2763,931,110,115,126,144,173,223,313,493,947,2763
2764,932,110,115,126,144,174,224,313,493,947,2764
2765,933,110,115,126,144,174,224,313,494,947,2765
2766,932,109,114,126,144,174,224,313,494,948,2766
2767,933,110,115,126,144,174,224,313,494,948,2767
2768,934,111,115,126,144,174,224,313,494,948,2768
2769,934,111,115,126,144,174,224,313,494,949,2769
2770,935,111,116,127,144,174,224,314,495,949,2770
2771,934,111,116,127,144,174,224,314,495,949,2771
2772,935,111,116,127,144,174,224,314,495,950,2772
2773,936,111,116,126,144,174,224,314,495,950,2773
2774,935,111,116,126,145,175,224,314,495,950,2774
2775,936,111,116,126,145,175,225,314,495,951,2775
2776,937,111,116,126,144,174,224,314,496,951,2776
2777,937,111,116,126,145,174,225,314,496,952,2777
2778,938,111,116,126,145,174,225,314,496,952,2778
2779,935,110,116,126,145,174,225,315,496,952,2779
2780,936,111,116,126,145,174,225,315,496,953,2780
2781,937,111,116,127,145,175,225,315,496,953,2781
2782,938,111,116,127,145,175,225,315,496,953,2782
2783,939,111,116,127,145,175,226,315,497,954,2783
2784,939,111,117,127,145,175,225,315,497,954,2784
2785,940,111,116,127,145,175,225,315,497,954,2785
2786,939,111,116,127,145,175,225,315,497,955,2786
2787,940,111,116,127,145,175,225,315,497,955,2787
2788,941,111,116,127,145,175,225,315,498,955,2788
2789,940,111,116,127,145,175,226,316,498,956,2789
2790,941,111,116,127,145,175,225,315,498,956,2790
2791,942,112,116,127,145,175,226,316,498,956,2791
2792,942,112,117,127,145,175,226,316,499,957,2792
2793,943,112,117,127,145,176,226,316,498,957,2793
2794,941,112,117,127,145,176,226,316,499,957,2794
2795,942,112,117,128,146,176,226,316,499,958,2795
2796,943,112,117,127,146,176,226,316,499,958,2796
2797,944,112,117,127,146,176,226,317,499,958,2797
2798,943,112,117,127,146,176,226,316,500,959,2798
2799,944,112,117,127,145,176,227,317,500,959,2799
2800,945,112,117,127,146,176,227,317,500,960,2800
2801,945,112,117,127,146,176,227,317,500,960,2801
2802,946,112,117,127,146,176,226,317,500,960,2802
2803,945,112,117,128,146,176,227,317,500,960,2803
2804,946,112,117,128,146,176,227,318,501,961,2804
2805,947,112,117,128,146,176,227,318,501,961,2805
2806,946,112,117,128,146,176,227,318,501,961,2806
2807,947,112,117,128,146,176,227,318,501,962,2807
2808,948,112,117,128,146,176,227,318,501,962,2808
2809,947,112,117,128,146,176,227,318,502,962,2809
2810,948,112,117,128,146,176,227,318,502,963,2810
2811,949,112,117,128,146,176,227,318,502,963,2811
2812,948,112,117,128,146,177,227,318,502,963,2812
2813,949,112,117,128,146,177,227,318,502,964,2813
2814,950,112,117,128,147,177,228,319,502,964,2814
2815,949,112,117,128,146,177,228,319,503,965,2815
2816,950,112,117,128,146,177,227,318,503,965,2816
2817,951,112,117,128,147,177,227,319,503,965,2817
2818,950,112,118,128,147,177,228,319,503,966,2818
2819,951,113,118,129,147,177,228,319,504,966,2819
2820,952,113,118,129,147,177,228,319,504,966,2820
2821,951,113,118,129,147,177,228,319,504,967,2821
2822,952,113,118,129,147,177,228,319,504,967,2822
2823,953,113,118,129,147,177,228,320,504,967,2823
2824,952,113,118,129,147,177,228,320,504,968,2824
2825,953,113,118,128,147,178,228,320,504,968,2825
2826,954,113,118,128,147,177,228,320,505,968,2826
2827,953,113,118,128,147,178,228,320,505,969,2827
2828,954,113,118,129,148,178,229,320,505,969,2828
2829,955,113,118,129,148,178,229,320,505,969,2829
2830,954,113,118,129,148,178,229,320,505,970,2830
2831,955,113,118,129,148,178,229,320,505,970,2831
2832,956,113,118,129,148,178,229,321,506,970,2832
2833,955,113,118,129,148,178,229,321,506,971,2833
2834,956,113,118,129,148,178,229,321,506,971,2834
2835,957,113,118,129,148,178,229,321,506,971,2835
2836,956,113,118,129,148,178,229,321,506,971,2836
2837,957,113,118,129,148,178,229,321,507,972,2837
2838,958,113,119,129,148,178,229,321,507,972,2838
2839,957,113,119,130,148,179,230,322,507,973,2839
2840,958,113,119,130,148,179,230,322,507,973,2840
2841,959,113,119,130,148,178,230,321,507,973,2841
2842,958,113,119,130,148,179,230,322,507,974,2842
2843,959,114,119,130,148,179,230,322,508,974,2843
2844,960,114,119,130,148,179,230,322,508,975,2844
2845,960,114,119,130,148,179,230,322,508,975,2845
2846,961,114,119,130,148,179,230,322,508,975,2846
2847,959,114,119,130,148,179,230,322,508,975,2847
2848,960,114,119,130,149,179,230,322,508,976,2848
2849,961,114,119,130,149,179,231,322,508,976,2849
2850,962,114,119,130,148,179,231,323,509,977,2850
2851,962,114,119,130,148,179,230,323,509,977,2851
2852,963,114,119,130,148,179,231,323,509,977,2852
2853,962,114,119,130,149,179,231,323,510,978,2853
2854,963,114,119,130,149,180,231,323,510,978,2854
2855,964,114,119,130,149,180,231,323,510,978,2855
2856,963,114,119,130,149,179,231,323,510,979,2856
2857,964,114,119,130,149,179,231,323,510,979,2857
2858,965,114,119,130,149,180,231,323,510,979,2858
2859,964,114,119,130,149,180,231,324,511,980,2859
2860,965,114,119,130,149,180,231,324,511,980,2860
2861,966,114,119,130,149,180,231,324,511,980,2861
2862,965,114,119,130,149,180,231,324,511,981,2862
2863,966,114,120,130,149,180,231,324,511,981,2863
2864,967,114,120,131,149,180,232,324,511,981,2864
2865,966,114,120,131,149,180,231,324,511,982,2865
2866,967,114,120,131,149,180,232,324,512,982,2866
2867,968,114,120,131,149,180,232,324,512,982,2867
2868,967,114,120,131,149,180,232,325,512,983,2868
2869,968,115,120,131,150,181,232,325,512,983,2869
2870,969,115,120,131,150,181,232,325,512,984,2870
2871,968,115,120,131,150,181,233,325,513,984,2871
2872,969,115,120,131,150,181,233,325,513,984,2872
2873,970,115,120,131,150,181,232,325,513,984,2873
2874,969,115,120,131,150,181,232,325,513,985,2874
2875,970,115,120,131,150,181,233,326,513,985,2875
2876,971,115,120,131,150,181,233,326,513,985,2876
2877,970,114,120,131,150,181,233,326,514,986,2877
2878,971,115,120,131,150,181,233,326,514,986,2878
2879,972,115,120,131,150,181,233,326,514,986,2879
2880,971,115,120,131,150,181,233,326,514,987,2880
2881,972,115,120,131,150,181,233,326,514,987,2881
2882,973,114,119,131,150,181,233,326,514,987,2882
2883,972,115,120,131,150,181,233,326,514,988,2883
2884,973,115,120,131,150,181,233,326,515,988,2884
2885,974,115,120,131,150,181,233,327,515,989,2885
2886,974,115,121,132,150,181,233,326,515,989,2886
2887,975,115,121,132,150,181,233,327,516,989,2887
2888,973,115,121,132,151,182,234,327,516,990,2888
2889,974,115,121,132,151,182,234,327,516,990,2889
2890,975,115,121,132,151,182,234,327,516,990,2890
2891,976,115,121,132,151,182,234,328,516,991,2891
2892,976,116,121,132,151,182,234,327,516,991,2892
2893,977,116,121,132,151,182,234,328,517,991,2893
2894,976,116,121,132,151,182,234,328,517,992,2894
2895,977,116,121,132,151,182,234,328,517,992,2895
2896,978,116,121,132,151,182,234,328,517,992,2896
2897,977,116,121,132,151,182,234,328,517,993,2897
2898,978,116,121,132,151,182,235,328,517,993,2898
2899,979,116,121,132,151,182,235,328,518,993,2899
2900,978,116,121,132,151,182,235,328,518,994,2900
2901,979,116,121,132,151,182,235,329,518,994,2901
2902,980,116,121,132,151,182,235,329,518,994,2902
2903,979,116,121,132,151,182,235,329,518,995,2903
2904,980,116,121,132,151,182,235,329,519,995,2904
2905,981,116,121,132,151,182,235,329,519,995,2905
2906,980,116,121,132,151,182,235,329,519,996,2906
2907,981,116,121,132,151,183,235,329,519,996,2907
2908,982,116,121,132,152,183,235,329,519,996,2908
2909,981,116,122,133,152,183,235,329,519,997,2909
2910,982,116,122,133,152,183,235,329,520,997,2910
2911,983,116,122,133,152,183,235,329,520,997,2911
2912,983,116,122,133,152,183,235,330,520,998,2912
2913,984,116,122,133,152,183,235,330,520,998,2913
2914,982,116,122,133,152,183,236,330,520,998,2914
2915,983,117,122,133,152,183,236,330,520,999,2915
2916,984,117,122,133,152,183,236,330,521,999,2916
2917,985,117,122,133,152,184,236,330,521,1000,2917
2918,984,117,122,133,152,184,236,330,521,1000,2918
2919,985,117,122,133,152,184,236,330,521,1000,2919
2920,986,117,122,133,152,183,236,330,521,1001,2920
2921,986,117,122,133,152,184,236,330,521,1001,2921
2922,987,117,122,133,152,184,236,331,522,1001,2922
2923,985,117,122,133,152,184,236,331,522,1002,2923
2924,986,117,122,133,152,184,237,331,522,1002,2924
2925,987,117,122,133,152,183,236,331,522,1002,2925
2926,988,117,122,133,152,184,237,331,523,1003,2926
2927,987,117,122,133,152,184,237,331,523,1003,2927
2928,988,117,122,133,152,184,237,331,523,1003,2928
2929,989,117,122,133,153,184,237,332,523,1004,2929
2930,989,117,122,133,153,184,237,331,523,1004,2930
2931,990,117,122,133,153,184,237,332,523,1004,2931
2932,989,117,123,133,153,184,237,332,523,1004,2932
2933,990,117,123,134,153,184,237,332,524,1005,2933
2934,991,117,123,134,153,184,238,332,524,1005,2934
2935,990,117,123,134,153,185,238,332,524,1006,2935
2936,991,117,123,134,153,185,238,332,524,1006,2936
2937,992,117,123,134,153,185,238,333,525,1007,2937
2938,991,117,123,134,153,185,238,332,524,1007,2938
2939,992,117,123,134,153,185,238,333,525,1007,2939
2940,993,117,123,134,153,185,238,333,525,1007,2940
2941,992,117,123,134,153,185,238,333,525,1008,2941
2942,993,117,123,134,153,185,238,333,526,1008,2942
2943,994,118,123,134,153,185,238,333,526,1008,2943
2944,993,118,123,135,154,185,238,333,526,1009,2944
2945,994,118,123,135,154,185,238,333,526,1009,2945
2946,995,118,123,135,154,185,238,333,526,1009,2946
2947,994,118,123,135,154,186,238,333,526,1010,2947
2948,995,118,123,135,154,186,238,334,527,1010,2948
2949,996,118,123,134,153,185,238,333,526,1010,2949
2950,995,118,123,134,153,185,238,333,527,1011,2950
2951,996,118,123,134,153,185,239,334,527,1011,2951
2952,997,118,123,134,154,185,239,334,527,1011,2952
2953,997,118,123,134,154,186,239,334,527,1012,2953
2954,998,118,123,134,154,186,239,334,527,1012,2954
2955,997,118,123,135,154,186,239,334,528,1012,2955
2956,998,118,123,135,154,186,239,335,528,1013,2956
2957,999,118,123,135,154,186,239,335,528,1013,2957
2958,997,118,123,135,154,186,239,335,528,1014,2958
2959,998,118,123,135,154,186,239,335,528,1014,2959
2960,999,118,124,135,154,186,239,335,528,1014,2960
2961,1000,118,124,135,155,186,239,335,529,1014,2961
2962,1000,118,124,135,154,186,239,335,529,1015,2962
2963,1001,118,124,135,154,186,239,335,529,1015,2963
2964,999,118,124,135,155,186,240,335,529,1016,2964
2965,1000,118,124,135,155,186,240,336,529,1016,2965
2966,1001,118,124,135,155,186,240,335,529,1016,2966
2967,1002,118,124,135,155,186,240,335,530,1017,2967
2968,1001,118,124,135,155,187,240,336,530,1017,2968
2969,1002,118,124,135,155,187,240,336,530,1017,2969
2970,1003,119,124,135,155,187,240,336,530,1017,2970
2971,1003,119,124,135,155,187,240,337,530,1018,2971
2972,1004,119,124,136,155,187,240,336,531,1018,2972
2973,1003,119,124,136,155,187,241,337,531,1019,2973
2974,1004,119,124,136,155,187,241,337,531,1019,2974
2975,1005,119,124,135,155,187,241,337,531,1019,2975
2976,1004,119,124,135,155,187,241,337,532,1020,2976
2977,1005,119,124,136,155,187,241,337,532,1020,2977
2978,1006,119,124,136,155,187,241,337,531,1020,2978
2979,1005,119,124,136,155,187,241,337,532,1021,2979
2980,1006,119,124,136,155,187,241,337,532,1021,2980
2981,1007,119,125,136,155,187,241,337,532,1021,2981
2982,1006,119,125,136,156,188,241,337,532,1022,2982
2983,1007,119,125,136,156,188,241,338,533,1022,2983
2984,1008,119,125,136,156,188,242,338,533,1023,2984
2985,1007,119,125,136,156,188,242,338,533,1023,2985
2986,1008,119,125,136,156,188,242,338,533,1023,2986
2987,1009,119,125,136,155,188,242,338,533,1023,2987
2988,1008,119,125,136,155,188,242,338,533,1024,2988
2989,1009,119,125,136,156,188,242,339,534,1024,2989
2990,1010,119,125,136,156,188,242,339,534,1025,2990
2991,1010,119,125,136,156,188,242,339,534,1025,2991
2992,1011,119,125,136,156,188,242,339,534,1025,2992
2993,1009,119,125,137,156,188,242,339,534,1025,2993
2994,1010,119,125,137,156,188,242,339,535,1026,2994
2995,1011,120,125,137,156,188,242,339,535,1026,2995
2996,1012,120,125,137,156,188,242,339,535,1027,2996
2997,1011,120,125,137,156,188,242,339,535,1027,2997
2998,1012,120,125,137,156,188,242,339,535,1027,2998
2999,1013,120,125,137,156,188,242,339,535,1028,2999
3000,1013,120,125,137,156,189,243,339,536,1028,3000
3001,1014,120,125,137,156,189,243,340,536,1028,3001
3002,1013,120,125,137,156,189,243,340,536,1029,3002
3003,1014,119,125,137,156,189,243,340,536,1029,3003
3004,1015,120,125,137,157,189,243,340,536,1029,3004
3005,1014,120,125,137,157,189,244,340,536,1029,3005
3006,1015,120,125,137,157,189,243,340,536,1030,3006
3007,1016,120,125,137,157,189,243,340,537,1030,3007
3008,1015,120,126,137,157,189,243,340,537,1031,3008
3009,1016,120,126,137,157,189,244,341,537,1031,3009
3010,1017,120,126,137,157,189,243,341,537,1031,3010
3011,1016,120,126,137,157,190,243,341,538,1032,3011
3012,1017,120,126,137,157,190,244,341,538,1032,3012
3013,1018,120,126,137,157,190,244,341,538,1033,3013
3014,1017,120,126,138,157,189,243,341,538,1033,3014
3015,1018,120,126,138,157,189,244,341,538,1033,3015
3016,1019,120,126,138,157,190,244,342,538,1033,3016
3017,1018,120,126,138,157,190,244,342,539,1034,3017
3018,1019,120,126,138,158,190,244,341,539,1034,3018
3019,1020,121,126,138,158,190,244,342,539,1035,3019
3020,1019,121,126,138,158,190,244,342,539,1035,3020
3021,1020,121,126,137,157,190,244,342,539,1035,3021
3022,1021,121,126,138,157,190,244,342,540,1036,3022
3023,1020,121,126,138,158,190,245,342,540,1036,3023
3024,1021,121,126,138,158,190,245,343,540,1036,3024
3025,1022,121,126,138,158,190,244,342,540,1037,3025
3026,1021,121,126,138,158,190,245,342,540,1037,3026
3027,1022,121,126,138,158,191,245,343,541,1037,3027
3028,1023,121,126,138,158,191,245,343,540,1037,3028
3029,1022,121,127,138,158,191,245,343,541,1038,3029
3030,1023,121,127,138,158,191,245,343,541,1038,3030
3031,1024,121,127,138,158,191,245,343,541,1039,3031
3032,1024,121,127,138,158,191,245,343,541,1039,3032
3033,1025,121,127,138,158,191,246,343,541,1039,3033
3034,1024,121,127,138,158,191,246,344,542,1040,3034
3035,1025,121,127,138,158,190,245,343,542,1040,3035
3036,1026,121,127,138,158,191,246,344,542,1040,3036
3037,1024,121,127,138,158,191,246,344,542,1041,3037
3038,1025,121,127,138,158,191,246,344,543,1041,3038
3039,1026,121,127,138,158,191,246,344,543,1041,3039
3040,1027,121,127,138,159,191,246,344,542,1042,3040
3041,1027,121,127,139,159,191,246,344,543,1042,3041
3042,1028,121,127,139,159,191,246,344,543,1042,3042
3043,1026,121,127,139,159,192,246,344,543,1043,3043
3044,1027,122,127,139,159,192,246,345,543,1043,3044
3045,1028,122,127,139,159,191,246,344,543,1043,3045
3046,1029,122,127,139,159,191,246,345,544,1044,3046
3047,1029,122,127,139,159,191,246,345,544,1044,3047
3048,1030,122,127,139,159,192,247,345,545,1044,3048
3049,1029,122,127,139,159,192,247,345,544,1045,3049
3050,1030,122,127,139,159,192,247,345,545,1045,3050
3051,1031,122,128,139,159,192,247,345,545,1045,3051
3052,1030,122,128,139,159,192,247,346,545,1046,3052
3053,1031,122,128,139,159,192,247,346,545,1046,3053
3054,1032,122,128,139,159,192,247,346,545,1046,3054
3055,1031,122,128,139,159,192,247,346,545,1047,3055
3056,1032,122,128,139,159,192,247,346,546,1047,3056
3057,1033,122,128,139,159,192,247,346,546,1048,3057
3058,1032,122,128,139,159,192,247,346,546,1048,3058
3059,1033,122,128,139,159,192,247,346,546,1048,3059
3060,1034,122,128,140,159,192,248,346,546,1048,3060
3061,1033,122,128,140,159,192,248,347,546,1049,3061
3062,1034,122,128,140,160,193,248,347,547,1049,3062
3063,1035,122,128,140,160,193,248,347,547,1050,3063
3064,1034,122,128,140,160,193,248,347,547,1050,3064
3065,1035,122,128,140,160,193,248,347,548,1050,3065
3066,1036,122,128,140,160,193,248,347,548,1051,3066
3067,1036,122,128,140,160,193,248,347,547,1051,3067
3068,1037,122,128,140,160,193,248,347,548,1051,3068
3069,1036,122,128,140,160,193,248,347,548,1052,3069
3070,1037,123,129,140,160,193,248,347,548,1052,3070
3071,1038,123,129,140,160,193,248,348,548,1052,3071
3072,1036,123,129,140,160,193,249,348,549,1053,3072
3073,1037,123,128,140,160,193,249,348,548,1053,3073
3074,1038,123,128,140,160,193,249,349,549,1053,3074
3075,1039,123,128,140,160,193,249,348,549,1054,3075
3076,1038,123,128,140,160,193,249,348,549,1054,3076
3077,1039,123,128,140,161,194,249,348,549,1054,3077
3078,1040,123,129,140,161,194,249,349,550,1055,3078
3079,1039,123,129,140,160,193,249,348,550,1055,3079
3080,1040,123,129,140,160,194,249,349,550,1056,3080
3081,1041,123,129,140,161,194,249,349,550,1056,3081
3082,1041,123,129,141,161,194,249,349,550,1056,3082
3083,1042,123,129,141,161,194,249,349,551,1056,3083
3084,1041,123,129,141,161,194,250,349,551,1057,3084
3085,1042,123,129,141,161,194,250,350,551,1057,3085
3086,1043,123,129,141,161,194,250,350,551,1057,3086
3087,1042,123,129,141,161,194,250,350,551,1058,3087
3088,1043,123,129,141,161,194,250,350,551,1058,3088
3089,1044,123,129,141,161,194,250,350,552,1059,3089
3090,1043,123,129,141,161,194,250,350,552,1059,3090
3091,1044,123,129,141,161,194,250,350,552,1059,3091
3092,1045,123,129,141,161,194,250,350,552,1060,3092
3093,1044,124,130,141,161,194,250,350,552,1060,3093
3094,1045,124,130,141,161,194,250,350,552,1060,3094
3095,1046,124,130,141,161,194,250,350,552,1060,3095
3096,1044,124,130,141,161,194,250,350,553,1061,3096
3097,1045,124,130,141,161,195,251,351,553,1061,3097
3098,1046,124,130,141,161,195,251,351,553,1061,3098
3099,1047,124,130,142,161,195,251,351,553,1062,3099
3100,1047,124,129,141,161,195,251,351,554,1062,3100
3101,1048,124,129,141,161,195,251,351,554,1063,3101
3102,1048,124,129,141,161,195,251,351,554,1063,3102
3103,1049,124,129,141,162,195,251,351,554,1063,3103
3104,1047,124,129,142,162,195,251,351,554,1063,3104
3105,1048,124,130,142,162,195,251,352,555,1064,3105
3106,1049,124,130,142,162,196,251,352,555,1064,3106
3107,1050,124,130,142,162,196,251,351,555,1065,3107
3108,1049,124,130,142,162,195,251,352,555,1065,3108
3109,1050,124,130,142,162,195,252,352,555,1065,3109
3110,1051,124,130,142,162,195,252,352,555,1066,3110
3111,1051,124,130,142,162,195,252,352,555,1066,3111
3112,1052,124,130,142,163,196,252,352,556,1066,3112
3113,1050,124,130,142,163,196,252,353,556,1067,3113
3114,1051,124,130,142,163,196,252,353,556,1067,3114
3115,1052,124,130,142,162,196,252,353,556,1067,3115
3116,1053,124,130,142,162,196,252,353,556,1068,3116
3117,1053,125,130,142,162,196,252,353,557,1068,3117
3118,1054,125,131,142,162,196,252,353,556,1068,3118
3119,1053,125,131,142,162,196,252,353,557,1069,3119
3120,1054,125,131,143,163,196,252,353,557,1069,3120
3121,1055,125,131,143,163,196,252,353,557,1069,3121
3122,1053,125,131,143,163,197,253,353,557,1069,3122
3123,1054,125,131,143,163,197,253,354,558,1070,3123
3124,1055,125,131,143,163,196,252,353,558,1070,3124
3125,1056,125,131,143,163,196,253,354,558,1071,3125
3126,1056,125,130,142,163,196,253,354,558,1071,3126
3127,1057,125,130,142,163,196,253,354,558,1071,3127
3128,1056,125,130,142,163,196,253,354,559,1072,3128
3129,1057,125,131,142,163,197,253,354,558,1072,3129
3130,1058,125,131,143,163,197,253,354,559,1073,3130
3131,1057,125,131,143,163,197,253,354,559,1073,3131
3132,1058,125,131,143,163,197,253,354,559,1073,3132
3133,1059,125,131,143,163,197,254,355,560,1074,3133
3134,1059,125,131,143,163,197,254,355,560,1074,3134
3135,1060,125,131,143,163,197,254,355,560,1074,3135
3136,1058,125,131,143,164,197,254,355,560,1075,3136
3137,1059,125,131,143,163,197,254,355,560,1075,3137
3138,1060,125,131,143,163,197,254,355,560,1075,3138
3139,1061,125,131,143,164,197,254,355,560,1075,3139
3140,1060,125,131,143,164,197,254,356,561,1076,3140
3141,1061,125,131,143,164,197,254,355,560,1076,3141
3142,1062,126,131,144,164,198,254,356,561,1077,3142
3143,1062,126,132,144,164,197,254,356,561,1077,3143
3144,1063,126,132,144,164,198,254,356,561,1077,3144
3145,1061,126,132,144,164,198,254,356,561,1078,3145
3146,1062,126,132,144,164,198,254,356,562,1078,3146
3147,1063,126,132,144,164,198,255,356,562,1078,3147
3148,1064,126,131,143,164,198,254,356,562,1079,3148
3149,1063,126,131,143,164,198,254,356,562,1079,3149
3150,1064,126,131,143,164,198,255,357,562,1079,3150
3151,1065,126,131,143,164,198,255,357,563,1080,3151
3152,1065,126,131,143,164,198,255,357,563,1080,3152
3153,1066,126,132,144,164,198,255,357,563,1080,3153
3154,1065,126,132,144,164,198,255,357,563,1081,3154
3155,1066,126,132,144,164,198,255,357,563,1081,3155
3156,1067,126,132,144,165,198,255,357,563,1081,3156
3157,1065,126,132,144,165,198,255,357,564,1082,3157
3158,1066,126,132,144,165,199,256,357,564,1082,3158
3159,1067,126,132,144,164,198,255,357,564,1082,3159
3160,1068,126,132,144,165,199,255,358,564,1083,3160
3161,1068,126,132,144,165,199,256,358,564,1083,3161
3162,1069,126,132,144,165,199,256,358,564,1083,3162
3163,1068,126,132,144,165,199,255,358,565,1084,3163
3164,1069,126,132,144,165,199,256,358,565,1084,3164
3165,1070,126,132,144,165,199,256,358,565,1085,3165
3166,1069,126,132,144,165,199,256,358,565,1085,3166
3167,1070,127,133,145,165,199,256,358,565,1085,3167
3168,1071,127,133,145,165,199,256,358,565,1085,3168
3169,1070,127,133,145,165,199,256,358,565,1086,3169
3170,1071,127,133,145,165,199,256,359,566,1086,3170
3171,1072,127,133,145,165,199,256,359,566,1086,3171
3172,1071,127,133,145,166,200,257,359,566,1087,3172
3173,1072,127,133,145,166,200,257,360,567,1087,3173
3174,1073,127,132,144,165,199,257,359,566,1087,3174
3175,1072,127,132,144,165,200,257,359,567,1088,3175
3176,1073,127,132,144,166,200,257,360,567,1088,3176
3177,1074,127,132,145,166,200,257,359,567,1089,3177
3178,1073,127,133,145,166,200,257,360,568,1089,3178
3179,1074,127,133,145,166,200,257,359,567,1089,3179
3180,1075,127,133,145,166,200,257,360,568,1090,3180
3181,1074,127,133,145,166,200,257,360,568,1090,3181
3182,1075,127,133,145,166,200,257,360,568,1090,3182
3183,1076,127,133,145,166,200,257,360,568,1091,3183
3184,1076,127,133,145,166,200,257,360,568,1091,3184
3185,1077,127,133,145,166,200,258,360,568,1091,3185
3186,1076,127,133,145,166,200,258,361,569,1092,3186
3187,1077,127,133,145,166,200,258,361,569,1092,3187
3188,1078,127,133,145,166,200,258,361,569,1092,3188
3189,1076,127,133,145,166,200,258,361,570,1093,3189
3190,1077,127,133,145,166,200,258,361,570,1093,3190
3191,1078,127,133,145,166,200,258,361,570,1094,3191
3192,1079,128,134,146,167,201,258,361,570,1094,3192
3193,1079,128,134,146,167,201,259,361,570,1094,3193
3194,1080,128,134,146,167,201,259,362,570,1094,3194
3195,1078,128,134,146,167,201,258,361,570,1094,3195
3196,1079,128,134,146,167,201,258,362,571,1095,3196
3197,1080,128,134,146,167,201,259,362,571,1095,3197
3198,1081,127,133,145,166,201,258,362,571,1096,3198
3199,1080,128,134,146,167,202,259,363,571,1096,3199
3200,1081,128,134,146,167,201,259,362,571,1096,3200
3201,1082,128,134,146,167,202,259,362,572,1097,3201
3202,1082,128,134,146,167,201,259,362,571,1097,3202
3203,1083,128,134,146,167,201,259,362,572,1098,3203
3204,1082,128,134,146,167,201,259,363,572,1098,3204
3205,1083,128,134,146,167,201,259,363,572,1098,3205
3206,1084,128,134,146,167,202,260,363,572,1098,3206
3207,1082,128,134,146,167,202,260,363,573,1099,3207
3208,1083,128,134,146,167,202,259,363,573,1099,3208
3209,1084,128,134,146,167,202,260,363,573,1100,3209
3210,1085,128,134,146,167,202,260,363,573,1100,3210
3211,1085,128,134,146,167,202,260,364,573,1100,3211
3212,1086,128,134,146,167,202,260,364,574,1101,3212
3213,1085,128,134,147,168,202,260,364,574,1101,3213
3214,1086,128,134,146,167,202,260,364,574,1101,3214
3215,1087,128,134,146,167,202,260,364,574,1102,3215
3216,1087,129,135,147,168,202,260,364,574,1102,3216
3217,1088,129,135,147,168,203,260,364,574,1102,3217
3218,1086,129,135,147,168,202,260,364,575,1103,3218
3219,1087,129,135,147,168,202,260,364,575,1103,3219
3220,1088,129,135,147,168,202,260,364,575,1103,3220
3221,1089,129,135,147,168,203,261,365,575,1104,3221
3222,1088,128,134,147,168,203,261,365,575,1104,3222
3223,1089,129,135,147,168,202,261,365,575,1104,3223
3224,1090,129,135,147,168,203,261,365,576,1105,3224
3225,1089,129,135,147,168,203,261,365,576,1105,3225
3226,1090,129,135,147,168,203,261,365,576,1106,3226
3227,1091,129,135,147,168,202,261,365,576,1106,3227
3228,1090,129,135,147,168,203,261,365,576,1106,3228
3229,1091,129,135,147,168,203,261,365,576,1106,3229
3230,1092,129,135,147,168,203,261,365,577,1107,3230
3231,1092,129,135,147,168,203,261,366,577,1107,3231
3232,1093,129,135,147,168,203,261,366,577,1107,3232
3233,1092,129,135,147,168,203,261,366,577,1108,3233
3234,1093,129,135,147,168,203,262,366,577,1108,3234
3235,1094,129,135,148,169,203,262,366,578,1109,3235
3236,1093,129,135,147,168,203,261,366,577,1108,3236
3237,1094,129,135,147,168,203,262,366,578,1109,3237
3238,1095,130,136,148,169,204,262,366,578,1109,3238
3239,1094,130,136,148,169,204,262,367,578,1110,3239
3240,1095,130,136,148,169,204,262,367,579,1110,3240
3241,1096,130,136,148,169,204,262,367,579,1110,3241
3242,1094,130,136,148,169,204,262,367,579,1111,3242
3243,1095,130,136,148,169,204,263,367,579,1111,3243
3244,1096,130,136,148,169,204,263,368,579,1112,3244
3245,1097,130,136,148,169,204,263,367,579,1112,3245
3246,1097,130,136,148,169,204,263,367,579,1112,3246
3247,1098,130,136,148,169,204,262,367,579,1112,3247
3248,1097,130,136,148,169,204,262,368,580,1113,3248
3249,1098,130,136,149,170,204,263,368,580,1113,3249
3250,1099,130,136,149,170,205,263,368,580,1113,3250
3251,1098,130,136,149,170,205,263,368,580,1114,3251
3252,1099,130,136,148,169,204,263,368,580,1114,3252
3253,1100,130,136,148,169,204,263,368,581,1115,3253
3254,1099,130,136,148,169,204,263,368,581,1115,3254
3255,1100,130,136,148,169,205,263,368,581,1115,3255
3256,1101,130,136,148,169,205,263,369,581,1116,3256
3257,1100,130,136,149,170,205,264,369,582,1116,3257
3258,1101,130,136,149,170,205,264,369,582,1117,3258
3259,1102,130,136,149,170,205,264,369,582,1117,3259
3260,1101,130,136,149,170,205,264,369,582,1117,3260
3261,1102,130,136,149,170,205,264,369,582,1117,3261
3262,1103,131,136,149,170,205,264,369,582,1118,3262
3263,1103,131,137,149,171,205,264,369,583,1118,3263
3264,1104,131,137,149,171,205,264,369,583,1118,3264
3265,1102,131,137,149,170,205,264,369,583,1119,3265
3266,1103,130,136,149,170,205,264,370,583,1119,3266
3267,1104,131,137,149,170,205,264,370,583,1119,3267
3268,1105,131,137,149,170,205,264,370,583,1119,3268
3269,1104,131,137,149,170,205,265,370,584,1120,3269
3270,1105,131,137,149,170,205,265,370,584,1121,3270
3271,1106,131,137,149,171,206,265,370,584,1121,3271
3272,1106,131,137,149,171,206,265,371,584,1121,3272
3273,1107,131,137,149,171,206,265,371,584,1121,3273
3274,1105,131,137,150,171,206,265,371,585,1122,3274
3275,1106,131,137,149,171,206,265,371,585,1122,3275
3276,1107,131,137,149,171,206,265,371,585,1122,3276
3277,1108,131,137,150,171,206,265,371,585,1123,3277
3278,1108,131,137,150,171,206,265,371,586,1123,3278
3279,1109,131,137,150,171,206,265,371,585,1123,3279
3280,1108,131,137,150,171,206,265,371,585,1124,3280
3281,1109,131,137,150,171,206,266,372,586,1124,3281
3282,1110,131,137,150,171,206,265,371,586,1124,3282
3283,1109,131,137,150,171,206,265,372,586,1125,3283
3284,1110,131,137,150,171,206,266,372,586,1125,3284
3285,1111,131,137,150,171,206,266,372,587,1126,3285
3286,1110,131,137,149,171,206,265,372,587,1126,3286
3287,1111,132,138,150,172,207,266,372,587,1126,3287
3288,1112,132,138,150,171,207,266,372,587,1127,3288
3289,1111,132,138,150,171,207,266,372,587,1127,3289
3290,1112,132,138,150,172,207,266,372,587,1127,3290
3291,1113,132,138,150,172,207,266,372,588,1128,3291
3292,1112,132,138,150,172,207,267,373,588,1128,3292
3293,1113,132,138,150,172,207,267,373,588,1129,3293
3294,1114,132,138,151,172,207,267,373,588,1129,3294
3295,1113,132,138,151,172,207,267,373,589,1129,3295
3296,1114,132,138,151,172,207,267,373,588,1129,3296
3297,1115,132,138,151,172,207,267,373,589,1130,3297
3298,1115,132,138,150,172,207,267,373,589,1130,3298
3299,1116,131,138,150,172,207,267,373,589,1130,3299
3300,1114,132,138,150,172,207,267,373,589,1131,3300
3301,1115,132,138,150,172,207,267,374,589,1131,3301
3302,1116,132,138,150,172,207,267,374,590,1132,3302
3303,1117,132,138,151,172,207,267,373,590,1132,3303
3304,1116,132,138,151,172,208,267,374,590,1132,3304
3305,1117,132,139,151,172,208,267,374,590,1132,3305
3306,1118,132,138,151,172,208,267,374,590,1133,3306
3307,1118,132,138,151,172,208,268,375,590,1133,3307
3308,1119,132,138,151,172,208,268,375,591,1134,3308
3309,1118,132,138,151,173,208,268,375,591,1134,3309
3310,1119,133,138,151,173,208,268,375,591,1134,3310
3311,1120,133,138,151,172,208,268,374,591,1135,3311
3312,1119,133,138,151,173,208,268,375,591,1135,3312
3313,1120,133,139,151,173,208,268,375,592,1135,3313
3314,1121,133,139,151,173,208,268,375,591,1136,3314
3315,1120,133,139,151,173,208,268,375,592,1136,3315
3316,1121,133,139,152,173,209,268,375,592,1136,3316
3317,1122,133,139,152,173,209,268,376,592,1136,3317
3318,1121,133,139,152,173,209,268,375,593,1137,3318
3319,1122,133,139,152,173,209,268,376,593,1137,3319
3320,1123,133,139,152,173,209,269,376,593,1138,3320
3321,1122,133,139,151,173,209,269,376,593,1138,3321
3322,1123,133,139,151,173,208,268,376,593,1138,3322
3323,1124,133,139,151,173,209,269,376,593,1139,3323
3324,1123,133,139,151,173,209,269,376,593,1139,3324
3325,1124,132,139,151,173,209,269,377,594,1139,3325
3326,1125,133,139,152,173,209,269,377,594,1140,3326
3327,1125,133,139,152,174,209,269,377,594,1140,3327
3328,1126,133,139,152,174,210,269,376,594,1140,3328
3329,1124,133,139,152,174,210,269,377,594,1140,3329
3330,1125,133,139,152,174,210,270,377,595,1141,3330
3331,1126,133,140,152,174,210,270,377,595,1141,3331
3332,1127,134,139,152,174,210,270,378,595,1142,3332
3333,1126,133,139,152,174,210,270,378,595,1142,3333
3334,1127,133,139,152,174,210,269,377,595,1142,3334
3335,1128,134,139,152,174,210,270,378,596,1143,3335
3336,1127,134,139,152,174,210,270,378,596,1143,3336
3337,1128,134,139,152,174,210,270,378,596,1144,3337
3338,1129,134,140,152,174,210,270,378,596,1144,3338
3339,1128,134,139,152,174,210,270,378,596,1144,3339
3340,1129,134,140,152,174,210,270,378,596,1144,3340
3341,1130,134,140,153,175,210,270,378,596,1145,3341
3342,1129,134,140,153,175,210,270,378,597,1145,3342
3343,1130,134,140,152,174,210,270,378,597,1145,3343
3344,1131,134,140,152,174,210,271,379,597,1146,3344
3345,1131,134,140,152,174,210,271,379,597,1146,3345
3346,1132,134,140,152,174,210,271,379,597,1146,3346
3347,1131,134,140,152,174,210,271,379,597,1147,3347
3348,1132,134,140,152,174,210,271,379,598,1147,3348
3349,1133,134,140,152,175,211,271,379,598,1147,3349
3350,1132,133,140,152,175,211,271,380,598,1148,3350
3351,1133,134,140,153,175,211,271,379,598,1148,3351
3352,1134,134,140,152,175,211,271,380,598,1148,3352
3353,1132,134,140,153,175,211,271,379,598,1149,3353
3354,1133,134,140,153,175,211,271,379,599,1149,3354
3355,1134,134,141,153,175,211,271,380,599,1150,3355
3356,1135,134,141,153,175,211,272,380,600,1150,3356
3357,1135,135,140,153,175,211,271,380,599,1150,3357
3358,1136,134,140,153,175,211,271,380,600,1151,3358
3359,1135,134,141,153,175,211,272,380,600,1151,3359
3360,1136,134,141,153,175,211,271,380,600,1151,3360
3361,1137,134,141,153,175,211,271,380,600,1152,3361
3362,1136,135,141,154,175,211,272,381,600,1152,3362
3363,1137,135,141,154,175,211,272,381,600,1152,3363
3364,1138,135,141,154,176,212,272,381,601,1153,3364
3365,1137,135,141,154,176,212,272,381,601,1153,3365
3366,1138,135,141,154,176,212,273,381,601,1153,3366
3367,1139,135,141,154,176,212,273,381,601,1154,3367
3368,1138,135,141,154,176,212,273,381,601,1154,3368
3369,1139,135,141,154,175,212,273,381,601,1154,3369
3370,1140,135,141,153,175,212,273,382,602,1155,3370
3371,1140,135,141,153,176,212,273,382,602,1155,3371
3372,1141,135,141,154,176,212,272,381,602,1155,3372
3373,1139,134,141,154,176,212,273,382,602,1156,3373
3374,1140,135,141,154,176,212,273,382,603,1156,3374
3375,1141,135,141,154,175,212,273,382,602,1156,3375
3376,1142,135,141,154,176,213,273,382,603,1157,3376
3377,1141,135,141,154,176,212,273,382,603,1157,3377
3378,1142,135,142,154,176,212,273,382,603,1157,3378
3379,1143,135,142,154,176,212,273,382,603,1158,3379
3380,1143,135,141,154,176,212,273,383,603,1158,3380
3381,1144,135,141,154,176,213,273,382,603,1158,3381
3382,1143,135,141,155,176,213,274,383,604,1159,3382
3383,1144,135,142,155,176,213,274,383,604,1159,3383
3384,1145,135,142,155,176,213,274,383,604,1159,3384
3385,1143,135,142,155,177,213,274,383,604,1160,3385
3386,1144,135,142,155,177,213,274,383,604,1160,3386
3387,1145,135,142,155,177,213,274,384,605,1161,3387
3388,1146,136,142,155,177,213,274,384,605,1161,3388
3389,1146,136,142,155,177,213,274,384,605,1161,3389
3390,1147,136,142,155,177,213,274,384,605,1161,3390
3391,1146,136,142,155,177,213,274,384,605,1162,3391
3392,1147,136,142,155,177,213,274,384,606,1162,3392
3393,1148,136,142,154,177,214,275,384,606,1163,3393
3394,1147,136,142,155,177,214,275,384,606,1163,3394
3395,1148,136,142,155,177,214,275,384,606,1163,3395
3396,1149,136,142,155,177,214,275,384,606,1164,3396
3397,1148,136,142,155,177,214,275,384,606,1164,3397
3398,1149,136,142,155,177,214,275,384,607,1164,3398
3399,1150,136,142,155,177,214,275,385,607,1165,3399
3400,1150,136,142,155,177,214,275,385,607,1165,3400
3401,1151,136,142,155,177,213,275,385,607,1165,3401
3402,1149,136,142,155,177,214,275,385,607,1166,3402
3403,1150,135,142,155,177,214,275,385,608,1166,3403
3404,1151,136,142,155,177,214,275,385,607,1166,3404
3405,1152,136,142,155,178,214,276,385,608,1167,3405
3406,1151,136,142,155,178,214,275,385,608,1167,3406
3407,1152,136,142,155,178,214,276,386,608,1167,3407
3408,1153,136,143,156,178,214,276,386,608,1168,3408
3409,1152,136,143,156,178,214,276,386,609,1168,3409
3410,1153,136,143,156,178,215,276,386,609,1168,3410
3411,1154,136,143,156,178,214,276,386,609,1169,3411
3412,1153,137,143,156,178,214,276,386,609,1169,3412
3413,1154,137,143,156,178,215,276,387,610,1169,3413
3414,1155,137,143,156,178,214,276,386,609,1169,3414
3415,1155,137,143,156,179,215,277,387,610,1170,3415
3416,1156,137,143,156,179,215,277,387,610,1171,3416
3417,1155,137,143,156,178,215,277,387,610,1171,3417
3418,1156,137,143,156,178,215,277,387,610,1171,3418
3419,1157,137,143,156,178,215,277,387,611,1172,3419
3420,1155,137,143,156,178,215,276,387,611,1172,3420
3421,1156,137,143,156,178,215,277,387,610,1172,3421
3422,1157,137,143,156,178,215,277,387,611,1173,3422
3423,1158,137,143,156,178,215,277,388,611,1173,3423
3424,1158,136,143,156,178,215,277,387,611,1173,3424
3425,1159,137,143,156,178,215,277,388,612,1173,3425
3426,1158,137,143,156,179,215,277,387,611,1174,3426
3427,1159,137,143,156,179,215,277,388,612,1174,3427
3428,1160,137,143,156,179,215,277,388,612,1175,3428
3429,1159,137,143,156,179,216,277,388,612,1175,3429
3430,1160,137,144,156,179,216,278,388,612,1175,3430
3431,1161,137,143,156,179,216,278,389,613,1176,3431
3432,1160,137,144,157,179,216,277,388,612,1176,3432
3433,1161,137,144,157,179,216,278,389,613,1176,3433
3434,1162,137,144,157,179,216,278,389,613,1177,3434
3435,1161,137,144,157,179,216,278,389,613,1177,3435
3436,1162,138,144,157,179,216,278,389,613,1177,3436
3437,1163,138,144,157,179,216,278,389,614,1178,3437
3438,1162,138,144,157,179,216,278,389,614,1178,3438
3439,1163,138,144,157,179,216,278,389,614,1178,3439
3440,1164,138,144,157,179,216,278,389,614,1179,3440
3441,1163,138,144,157,179,216,278,389,614,1179,3441
3442,1164,138,144,157,179,216,278,389,614,1179,3442
3443,1165,138,144,157,180,217,278,390,615,1180,3443
3444,1164,138,144,156,179,216,278,390,615,1180,3444
3445,1165,138,144,157,180,217,279,390,615,1180,3445
3446,1166,138,144,157,180,217,279,390,615,1181,3446
3447,1165,138,144,157,180,217,279,390,616,1181,3447
3448,1166,138,144,157,180,217,279,390,616,1182,3448
3449,1167,138,144,157,180,217,279,390,615,1182,3449
3450,1166,138,144,157,180,217,279,391,616,1182,3450
3451,1167,138,144,157,180,217,279,391,616,1182,3451
3452,1168,138,144,157,180,217,279,391,616,1183,3452
3453,1168,138,144,157,180,217,279,391,617,1183,3453
3454,1169,138,144,157,180,218,280,391,617,1183,3454
3455,1168,138,144,158,180,218,280,391,617,1184,3455
3456,1169,138,145,158,180,217,279,391,617,1184,3456
3457,1170,138,145,158,180,217,280,391,617,1185,3457
3458,1169,138,145,158,181,217,280,391,617,1185,3458
3459,1170,138,145,158,180,217,280,391,618,1185,3459
3460,1171,139,145,158,180,217,280,391,618,1185,3460
3461,1170,139,145,158,180,217,280,392,618,1186,3461
3462,1171,139,145,158,180,217,280,392,618,1186,3462
3463,1172,139,145,158,181,218,280,392,618,1187,3463
3464,1171,139,145,158,181,218,280,392,618,1187,3464
3465,1172,139,145,158,181,218,281,392,618,1187,3465
3466,1173,139,145,158,181,218,280,392,619,1187,3466
3467,1172,139,145,158,181,218,280,392,619,1188,3467
3468,1173,139,145,158,180,218,280,393,619,1188,3468
3469,1174,139,145,158,181,218,281,393,620,1189,3469
3470,1172,139,145,158,181,218,281,393,620,1189,3470
3471,1173,139,145,158,181,218,280,393,620,1189,3471
3472,1174,139,145,158,181,218,281,393,620,1190,3472
3473,1175,139,145,158,181,218,281,393,620,1190,3473
3474,1174,139,145,158,181,219,281,393,620,1190,3474
3475,1175,139,145,158,181,219,281,393,620,1191,3475
3476,1176,139,145,159,181,219,281,394,620,1191,3476
3477,1176,139,145,159,181,218,281,393,621,1191,3477
3478,1177,139,145,159,181,218,281,394,621,1192,3478
3479,1176,139,145,159,181,219,281,394,621,1192,3479
3480,1177,139,146,159,182,219,282,394,622,1192,3480
3481,1178,139,146,159,182,219,282,394,622,1193,3481
3482,1177,139,146,159,182,219,282,394,621,1193,3482
3483,1178,140,146,159,182,219,282,394,622,1193,3483
3484,1179,140,146,159,182,219,282,394,622,1194,3484
3485,1178,140,146,159,182,219,282,394,622,1194,3485
3486,1179,140,146,159,182,219,282,394,622,1194,3486
3487,1180,140,146,159,182,219,282,394,622,1195,3487
3488,1179,140,146,159,182,220,282,395,623,1195,3488
3489,1180,140,146,159,182,220,282,395,623,1196,3489
3490,1181,140,146,159,182,220,282,395,623,1196,3490
3491,1181,140,146,159,182,220,283,395,623,1196,3491
3492,1182,140,146,159,182,219,282,395,623,1196,3492
3493,1181,140,146,159,182,219,283,395,624,1197,3493
3494,1182,140,146,159,182,220,283,396,624,1197,3494
3495,1183,140,146,159,182,219,282,395,624,1197,3495
3496,1182,140,146,159,182,220,283,396,624,1198,3496
3497,1183,140,146,159,182,220,283,396,624,1198,3497
3498,1184,140,146,160,182,220,283,396,625,1199,3498
3499,1182,140,146,160,182,220,283,396,625,1199,3499
3500,1183,140,146,160,183,220,283,396,625,1199,3500
3501,1184,140,146,160,183,220,283,396,625,1199,3501
3502,1185,140,146,160,183,220,283,396,625,1200,3502
3503,1185,140,147,160,183,221,283,396,625,1200,3503
3504,1186,140,147,160,182,220,283,396,625,1201,3504
3505,1184,140,147,160,183,220,283,397,626,1201,3505
3506,1185,140,147,160,183,220,283,397,626,1201,3506
3507,1186,140,147,160,183,221,284,397,626,1202,3507
3508,1187,140,147,160,183,220,284,397,626,1202,3508
3509,1187,140,147,160,183,221,284,398,626,1202,3509
3510,1188,141,147,160,183,221,284,397,627,1203,3510
3511,1187,141,147,160,183,221,284,397,627,1203,3511
3512,1188,141,147,160,183,221,284,397,627,1203,3512
3513,1189,141,147,160,183,221,284,398,627,1204,3513
3514,1188,141,147,160,183,221,285,398,627,1204,3514
3515,1189,141,147,160,183,221,285,398,628,1205,3515
3516,1190,141,147,161,183,221,285,398,628,1205,3516
3517,1189,141,147,160,183,221,285,398,627,1205,3517
3518,1190,141,147,160,183,221,285,398,628,1205,3518
3519,1191,141,147,161,183,221,285,398,628,1206,3519
3520,1190,141,147,161,183,221,284,398,628,1206,3520
3521,1191,141,147,161,183,221,285,399,629,1206,3521
3522,1192,141,147,161,184,222,285,398,629,1207,3522
3523,1191,141,147,161,184,222,285,399,629,1207,3523
3524,1192,141,147,161,184,222,285,399,629,1208,3524
3525,1193,141,147,161,184,222,285,399,629,1208,3525
3526,1193,141,148,161,184,222,285,399,630,1208,3526
3527,1194,141,148,161,184,222,285,399,629,1208,3527
3528,1193,141,148,161,184,222,286,399,630,1209,3528
3529,1194,141,148,161,184,222,286,400,630,1209,3529
3530,1195,141,148,161,184,222,286,400,630,1209,3530
3531,1193,141,148,161,184,222,286,400,631,1210,3531
3532,1194,141,148,161,184,222,286,400,631,1210,3532
3533,1195,141,148,161,184,222,286,400,631,1210,3533
3534,1196,141,148,161,184,222,286,400,631,1211,3534
3535,1196,141,148,161,184,222,286,400,631,1211,3535
3536,1197,141,148,161,184,222,286,400,631,1212,3536
3537,1196,142,148,162,184,223,286,400,631,1212,3537
3538,1197,142,148,161,185,223,286,400,631,1212,3538
3539,1198,142,148,162,185,223,287,401,632,1213,3539
3540,1196,142,148,162,185,223,287,401,632,1213,3540
3541,1197,142,148,162,184,223,286,401,632,1213,3541
3542,1198,142,147,162,185,223,287,401,633,1214,3542
3543,1199,142,148,162,185,223,287,401,632,1214,3543
3544,1199,142,148,162,185,223,287,401,633,1214,3544
3545,1200,142,148,162,185,223,287,402,633,1215,3545
3546,1199,142,148,162,185,223,286,402,633,1215,3546
3547,1200,142,148,162,185,223,287,402,633,1215,3547
3548,1201,142,148,162,185,223,287,402,634,1216,3548
3549,1199,142,148,162,185,223,287,402,634,1216,3549
3550,1200,142,149,162,185,223,288,402,634,1217,3550
3551,1201,142,149,162,185,223,287,402,634,1217,3551
3552,1202,142,149,162,185,224,287,402,634,1217,3552
3553,1202,142,149,162,185,224,288,402,634,1217,3553
3554,1203,142,149,162,185,224,288,402,634,1218,3554
3555,1202,142,149,162,185,223,287,402,635,1218,3555
3556,1203,142,149,162,185,223,288,402,635,1218,3556
3557,1204,142,149,162,185,223,288,403,635,1219,3557
3558,1203,142,149,162,186,224,288,403,635,1219,3558
3559,1204,142,149,163,186,224,288,403,635,1219,3559
3560,1205,142,149,163,186,224,288,403,635,1219,3560
3561,1205,142,149,163,186,224,288,403,636,1220,3561
3562,1206,143,149,163,186,224,288,403,636,1220,3562
3563,1204,143,149,163,186,224,288,403,636,1221,3563
3564,1205,143,149,163,186,224,288,403,636,1221,3564
3565,1206,143,149,163,186,224,288,403,636,1221,3565
3566,1207,143,149,163,186,224,288,404,636,1222,3566
3567,1206,143,149,163,186,224,288,404,637,1222,3567
3568,1207,143,149,163,186,224,288,403,637,1223,3568
3569,1208,143,149,163,186,224,289,404,637,1223,3569
3570,1208,143,149,163,186,224,289,404,638,1223,3570
3571,1209,143,149,163,186,224,289,404,637,1223,3571
3572,1207,143,150,163,186,225,289,404,638,1224,3572
3573,1208,143,150,163,186,225,289,405,638,1224,3573
3574,1209,143,150,163,186,225,289,405,638,1225,3574
3575,1210,143,150,163,186,224,289,405,638,1225,3575
3576,1210,143,150,163,186,225,289,405,638,1225,3576
3577,1211,143,150,163,186,225,289,405,639,1226,3577
3578,1210,143,150,163,187,225,290,405,639,1226,3578
3579,1211,143,150,163,187,225,289,405,639,1226,3579
3580,1212,143,150,163,187,225,290,405,639,1226,3580
3581,1210,143,150,163,187,225,290,405,639,1227,3581
3582,1211,143,150,163,187,225,290,405,639,1227,3582
3583,1212,143,150,164,187,226,290,406,640,1228,3583
3584,1213,143,150,164,187,225,290,406,640,1228,3584
3585,1213,143,150,164,187,225,290,406,640,1228,3585
3586,1214,143,150,164,187,226,290,406,640,1229,3586
3587,1213,144,150,164,187,226,290,406,641,1229,3587
3588,1214,144,150,164,187,226,290,406,641,1229,3588
3589,1215,144,150,164,187,225,290,406,641,1230,3589
3590,1213,144,150,164,187,225,290,406,641,1230,3590
3591,1214,144,150,164,187,226,291,406,641,1230,3591
3592,1215,144,150,164,187,226,291,407,641,1231,3592
3593,1216,144,150,164,187,226,291,407,642,1231,3593
3594,1216,144,150,164,188,226,291,407,642,1232,3594
3595,1217,144,151,164,188,226,291,407,642,1232,3595
3596,1216,144,150,164,188,226,291,407,642,1232,3596
3597,1217,144,151,164,187,226,291,407,642,1232,3597
3598,1218,144,151,164,187,226,291,407,643,1233,3598
3599,1216,144,151,164,188,226,291,407,642,1233,3599
3600,1217,144,151,164,188,226,291,408,643,1234,3600
3601,1218,144,151,164,188,226,291,407,643,1234,3601
3602,1219,144,151,164,188,226,291,408,643,1234,3602
3603,1219,144,151,164,188,227,292,408,643,1234,3603
3604,1220,144,151,164,188,227,292,408,643,1235,3604
3605,1220,144,151,165,188,227,292,408,644,1235,3605
3606,1221,144,151,165,188,227,292,408,644,1235,3606
3607,1219,144,151,165,188,227,292,408,644,1236,3607
3608,1220,144,151,165,188,227,292,409,644,1236,3608
3609,1221,144,151,165,189,227,292,409,644,1236,3609
3610,1222,144,151,164,188,227,292,409,645,1237,3610
3611,1222,144,151,165,188,227,292,409,645,1237,3611
3612,1223,145,151,165,188,227,292,409,645,1238,3612
3613,1222,145,151,165,189,227,292,409,645,1238,3613
3614,1223,145,151,165,189,227,292,409,645,1238,3614
3615,1224,145,151,165,189,227,292,409,646,1239,3615
3616,1222,145,151,165,189,227,293,409,646,1239,3616
3617,1223,145,151,165,189,228,293,409,646,1239,3617
3618,1224,145,151,165,189,228,293,410,646,1240,3618
3619,1225,145,151,165,189,228,293,410,646,1240,3619
3620,1225,145,151,165,189,228,293,410,647,1240,3620
3621,1226,145,151,165,189,228,293,410,646,1241,3621
3622,1225,145,152,165,189,228,293,410,647,1241,3622
3623,1226,145,152,165,189,228,293,410,647,1241,3623
3624,1227,145,152,165,189,228,293,410,647,1242,3624
3625,1226,145,152,166,189,228,293,410,647,1242,3625
3626,1227,145,152,166,189,228,293,410,647,1242,3626
3627,1228,145,152,166,189,228,293,410,647,1243,3627
3628,1227,145,152,166,189,228,294,411,648,1243,3628
3629,1228,145,152,166,189,228,293,411,648,1243,3629
3630,1229,145,152,166,190,228,293,411,648,1244,3630
3631,1229,145,152,166,190,228,293,411,649,1244,3631
3632,1230,145,152,166,190,229,294,411,648,1244,3632
3633,1227,145,152,166,190,229,294,412,649,1245,3633
3634,1228,145,152,166,190,229,294,411,649,1245,3634
3635,1229,145,152,165,189,229,294,411,649,1245,3635
3636,1230,146,152,166,190,229,294,411,649,1246,3636
3637,1231,146,152,166,190,229,294,412,649,1246,3637
3638,1231,146,152,166,190,229,295,412,650,1247,3638
3639,1232,146,152,166,190,229,295,412,650,1247,3639
3640,1231,146,152,166,190,229,295,412,650,1247,3640
3641,1232,146,152,166,190,229,295,412,650,1247,3641
3642,1233,146,152,166,190,229,295,413,650,1248,3642
3643,1233,146,152,166,190,229,295,413,650,1248,3643
3644,1234,146,152,166,190,229,295,412,651,1248,3644
3645,1233,146,152,166,190,229,295,413,651,1249,3645
3646,1234,146,152,166,190,229,295,413,651,1249,3646
3647,1235,146,153,166,190,229,295,413,651,1250,3647
3648,1233,146,153,166,190,229,295,413,651,1250,3648
3649,1234,146,153,167,190,229,295,413,651,1250,3649
3650,1235,146,153,167,191,230,295,413,651,1250,3650
3651,1236,146,153,167,191,230,295,413,652,1251,3651
3652,1235,146,153,167,191,230,295,413,652,1251,3652
3653,1236,146,153,167,191,230,296,414,652,1251,3653
3654,1237,146,153,167,191,230,296,414,653,1252,3654
3655,1237,146,153,167,191,230,296,414,653,1252,3655
3656,1238,146,153,167,191,230,296,414,653,1253,3656
3657,1237,146,153,167,191,231,296,414,653,1253,3657
3658,1238,146,153,166,191,230,296,414,653,1253,3658
3659,1239,147,154,167,191,230,296,414,653,1253,3659
3660,1238,147,154,167,191,230,296,414,653,1254,3660
3661,1239,147,154,167,191,230,296,414,653,1254,3661
3662,1240,147,154,167,191,230,296,415,654,1255,3662
3663,1239,147,154,168,191,230,296,415,654,1255,3663
3664,1240,147,154,168,191,230,296,414,654,1255,3664
3665,1241,147,153,167,191,230,296,415,654,1256,3665
3666,1240,147,153,167,191,231,297,415,654,1256,3666
3667,1241,147,153,167,191,231,297,415,654,1256,3667
3668,1242,147,153,167,191,231,297,416,655,1257,3668
3669,1240,147,153,167,191,231,297,415,655,1257,3669
3670,1241,147,153,167,191,231,297,415,655,1258,3670
3671,1242,147,154,167,191,231,297,416,656,1258,3671
3672,1243,147,154,168,191,231,297,416,656,1258,3672
3673,1243,147,154,168,191,231,297,416,656,1259,3673
3674,1244,147,154,168,192,231,297,415,656,1259,3674
3675,1243,147,154,168,192,231,297,415,656,1259,3675
3676,1244,147,154,168,192,232,297,416,656,1260,3676
3677,1245,147,154,168,192,231,298,416,657,1260,3677
3678,1244,147,154,168,192,231,297,416,656,1260,3678
3679,1245,147,154,168,192,231,298,416,657,1261,3679
3680,1246,147,154,168,192,232,298,417,657,1261,3680
3681,1246,147,154,168,192,232,298,417,657,1261,3681
3682,1247,147,154,168,192,232,298,417,657,1262,3682
3683,1246,147,154,168,192,232,298,417,658,1262,3683
3684,1247,147,154,168,192,232,298,417,658,1263,3684
3685,1248,148,154,168,192,232,298,417,658,1263,3685
3686,1246,148,155,168,192,232,298,417,658,1263,3686
3687,1247,148,155,169,192,232,298,417,658,1263,3687
3688,1248,148,155,169,193,232,299,417,658,1264,3688
3689,1249,148,155,169,193,232,298,417,658,1264,3689
3690,1249,148,154,168,192,232,298,418,659,1264,3690
3691,1250,147,154,168,192,232,299,418,659,1265,3691
3692,1248,148,155,169,193,233,299,418,659,1265,3692
3693,1249,148,154,168,192,232,299,418,659,1265,3693
3694,1250,148,154,168,193,232,299,418,660,1266,3694
3695,1251,148,154,169,193,232,299,418,660,1266,3695
3696,1250,148,155,169,193,233,299,418,660,1266,3696
3697,1251,148,155,169,193,233,299,418,660,1267,3697
3698,1252,148,155,169,193,232,299,419,660,1267,3698
3699,1252,148,155,169,193,233,299,419,660,1267,3699
3700,1253,148,155,169,193,233,299,419,661,1268,3700
3701,1251,148,155,169,193,233,300,419,661,1268,3701
3702,1252,148,155,169,193,233,300,419,661,1268,3702
3703,1253,148,155,169,193,233,300,419,661,1269,3703
3704,1254,148,155,169,193,233,300,420,661,1269,3704
3705,1254,148,155,169,193,233,300,419,661,1269,3705
3706,1255,148,155,169,193,233,300,420,662,1270,3706
3707,1254,148,155,169,193,233,300,419,662,1270,3707
3708,1255,148,155,169,193,233,300,420,662,1270,3708
3709,1256,148,155,169,193,233,300,420,662,1271,3709
3710,1255,148,155,169,193,233,300,420,662,1271,3710
3711,1256,148,155,169,193,233,300,420,663,1272,3711
3712,1257,149,156,170,194,234,300,420,663,1272,3712
3713,1256,149,156,170,194,234,301,420,663,1272,3713
3714,1257,149,156,170,194,234,301,420,663,1273,3714
3715,1258,149,156,170,194,233,301,420,663,1273,3715
3716,1257,149,156,170,194,234,301,421,663,1273,3716
3717,1258,149,156,170,194,234,301,421,664,1274,3717
3718,1259,149,155,170,194,234,301,421,664,1274,3718
3719,1258,149,155,170,194,234,301,421,664,1274,3719
3720,1259,149,155,170,194,234,301,421,664,1275,3720
3721,1260,149,156,170,194,234,301,421,664,1275,3721
3722,1260,149,156,170,194,234,301,421,664,1275,3722
3723,1261,149,156,170,194,234,301,421,664,1275,3723
3724,1260,149,156,170,194,234,301,421,665,1276,3724
3725,1261,149,156,170,194,234,301,422,665,1276,3725
3726,1262,149,156,170,194,234,302,422,665,1277,3726
3727,1261,149,156,170,194,234,301,422,665,1277,3727
3728,1262,149,156,170,194,234,302,422,665,1277,3728
3729,1263,149,156,170,195,234,302,422,665,1278,3729
3730,1261,149,156,170,195,235,302,422,666,1278,3730
3731,1262,149,156,170,195,235,302,422,666,1278,3731
3732,1263,149,156,170,195,235,302,422,666,1279,3732
3733,1264,149,156,170,195,235,302,422,666,1279,3733
3734,1264,149,156,170,195,235,302,423,667,1279,3734
3735,1265,149,156,170,194,235,302,422,666,1280,3735
3736,1264,149,156,170,195,235,302,423,667,1280,3736
3737,1265,150,157,171,195,235,302,423,667,1280,3737
3738,1266,150,157,171,195,235,302,423,667,1281,3738
3739,1265,150,157,171,195,235,302,423,668,1281,3739
3740,1266,150,156,171,195,236,302,423,668,1281,3740
3741,1267,150,156,171,195,236,303,424,668,1282,3741
3742,1266,150,156,171,195,235,303,424,668,1282,3742
3743,1267,150,156,171,195,235,303,424,668,1282,3743
3744,1268,150,156,171,195,235,303,424,669,1283,3744
3745,1267,150,156,171,195,235,303,424,668,1283,3745
3746,1268,150,157,171,195,236,303,424,669,1283,3746
3747,1269,150,157,171,195,235,303,424,669,1284,3747
3748,1268,150,157,171,195,236,303,424,669,1284,3748
3749,1269,150,157,171,195,236,303,424,669,1285,3749
3750,1270,150,157,171,195,236,303,424,669,1285,3750
3751,1270,150,157,171,196,236,303,424,670,1285,3751
3752,1271,150,157,171,196,236,304,425,670,1286,3752
3753,1269,150,157,171,196,236,304,425,670,1286,3753
3754,1270,150,157,171,196,236,304,425,670,1286,3754
3755,1271,150,157,171,196,236,304,425,670,1286,3755
3756,1272,150,157,171,195,236,304,425,670,1287,3756
3757,1272,150,157,171,195,236,304,425,671,1287,3757
3758,1273,150,157,171,195,236,304,425,671,1288,3758
3759,1271,150,157,171,196,237,304,426,671,1288,3759
3760,1272,150,157,171,196,237,304,426,671,1288,3760
3761,1273,150,157,172,196,237,304,426,671,1288,3761
3762,1274,151,158,172,196,236,304,425,671,1289,3762
3763,1273,151,157,172,196,236,304,425,671,1289,3763
3764,1274,151,157,172,197,237,305,426,672,1290,3764
3765,1275,151,157,172,197,237,305,426,672,1290,3765
3766,1275,151,157,172,197,237,305,427,672,1290,3766
3767,1276,151,157,172,197,237,305,427,673,1291,3767
3768,1275,151,158,172,197,237,305,427,673,1291,3768
3769,1276,151,158,172,197,237,305,427,673,1291,3769
3770,1277,151,158,172,196,237,305,427,673,1292,3770
3771,1276,151,158,172,196,237,305,427,673,1292,3771
3772,1277,151,158,172,197,237,305,427,673,1292,3772
3773,1278,151,158,172,197,237,305,427,673,1293,3773
3774,1277,151,158,172,197,237,305,427,673,1293,3774
3775,1278,151,158,172,197,238,305,427,674,1293,3775
3776,1279,151,158,172,197,238,305,427,674,1294,3776
3777,1278,151,158,172,197,237,305,427,674,1294,3777
3778,1279,151,158,172,197,237,305,427,674,1294,3778
3779,1280,151,158,172,197,238,306,428,675,1295,3779
3780,1279,151,158,173,197,238,306,428,675,1295,3780
3781,1280,151,158,172,197,238,306,428,675,1296,3781
3782,1281,151,158,172,197,237,306,428,675,1296,3782
3783,1281,151,158,173,197,237,306,428,675,1296,3783
3784,1282,151,158,173,197,238,306,428,676,1296,3784
3785,1280,151,158,173,197,238,306,428,676,1297,3785
3786,1281,151,158,173,197,238,306,429,676,1297,3786
3787,1282,152,159,173,198,238,306,429,676,1297,3787
3788,1283,152,158,173,198,238,306,429,676,1298,3788
3789,1282,152,158,173,198,238,307,429,677,1298,3789
3790,1283,152,158,173,198,239,307,429,677,1299,3790
3791,1284,152,158,173,198,239,307,429,677,1299,3791
3792,1283,152,158,173,198,239,307,430,677,1299,3792
3793,1284,152,158,173,198,239,307,429,677,1299,3793
3794,1285,152,159,173,198,239,307,430,677,1300,3794
3795,1284,152,159,173,198,239,307,429,677,1300,3795
3796,1285,152,159,173,198,239,307,429,678,1301,3796
3797,1286,152,159,173,198,239,307,430,678,1301,3797
3798,1285,152,159,173,198,238,307,430,678,1301,3798
3799,1286,152,159,173,198,239,307,430,678,1302,3799
3800,1287,152,159,173,198,239,308,430,678,1302,3800
3801,1287,152,159,174,198,239,308,430,679,1302,3801
3802,1288,152,159,174,198,239,308,430,679,1303,3802
3803,1286,152,159,174,198,239,308,430,679,1303,3803
3804,1287,152,159,173,198,239,308,430,679,1303,3804
3805,1288,152,159,173,198,239,307,430,679,1304,3805
3806,1289,152,159,173,198,239,307,431,679,1304,3806
3807,1289,152,159,173,198,239,308,431,680,1304,3807
3808,1290,152,159,173,199,240,308,431,680,1305,3808
3809,1289,152,159,174,199,240,308,431,680,1305,3809
3810,1290,153,160,174,199,240,309,431,680,1305,3810
3811,1291,153,160,174,199,240,309,431,680,1306,3811
3812,1289,152,159,174,199,240,309,432,681,1306,3812
3813,1290,153,160,174,199,240,309,432,681,1306,3813
3814,1291,153,160,174,199,240,309,432,681,1307,3814
3815,1292,153,160,174,199,240,309,432,681,1307,3815
3816,1292,153,160,175,199,240,309,432,681,1308,3816
3817,1293,153,160,175,199,240,309,432,681,1308,3817
3818,1292,153,160,175,199,240,309,432,681,1308,3818
3819,1293,153,159,174,199,240,309,433,682,1308,3819
3820,1294,153,160,174,199,241,309,432,682,1309,3820
3821,1293,153,160,174,199,240,309,432,682,1309,3821
3822,1294,153,160,175,199,240,309,432,682,1309,3822
3823,1295,153,160,175,199,240,309,433,682,1310,3823
3824,1294,153,160,175,199,240,309,433,683,1310,3824
3825,1295,153,160,175,200,241,309,433,683,1311,3825
3826,1296,153,160,174,199,240,309,433,683,1311,3826
3827,1296,153,160,174,199,240,310,433,683,1311,3827
3828,1297,153,160,174,199,241,310,433,683,1311,3828
3829,1295,153,160,174,200,241,310,434,684,1312,3829
3830,1296,153,160,174,200,241,310,434,684,1313,3830
3831,1297,153,160,174,200,241,310,434,684,1313,3831
3832,1298,154,161,175,200,241,310,434,684,1313,3832
3833,1298,154,161,175,200,241,310,434,684,1313,3833
3834,1299,154,161,175,200,241,310,434,684,1314,3834
3835,1297,154,161,175,200,241,310,434,685,1314,3835
3836,1298,154,161,175,200,241,310,434,685,1314,3836
3837,1299,154,161,175,200,241,310,434,685,1314,3837
3838,1300,154,161,175,200,241,311,434,685,1315,3838
3839,1299,154,161,176,200,242,311,435,685,1315,3839
3840,1300,154,161,176,200,242,311,435,686,1316,3840
3841,1301,154,161,176,200,242,311,435,686,1316,3841
3842,1301,154,161,175,200,241,310,435,686,1317,3842
3843,1302,154,161,175,200,242,311,435,686,1317,3843
3844,1301,154,161,175,200,242,311,435,686,1317,3844
3845,1302,154,161,176,201,242,311,435,686,1317,3845
3846,1303,153,161,176,201,242,311,435,687,1318,3846
3847,1301,154,161,176,201,242,311,435,687,1318,3847
3848,1302,154,161,176,201,242,312,436,687,1319,3848
3849,1303,154,161,176,201,242,311,436,687,1319,3849
3850,1304,154,161,176,201,242,312,436,688,1319,3850
3851,1304,154,161,176,201,242,312,436,687,1319,3851
3852,1305,154,161,175,201,242,311,436,688,1320,3852
3853,1304,154,160,175,201,242,312,436,688,1320,3853
3854,1305,154,161,176,201,243,312,436,688,1321,3854
3855,1306,154,161,176,201,243,312,437,688,1321,3855
3856,1305,155,162,176,201,243,312,436,688,1321,3856
3857,1306,155,162,176,201,243,312,437,689,1322,3857
3858,1307,155,162,176,201,243,312,437,689,1322,3858
3859,1306,155,162,176,201,243,312,437,689,1322,3859
3860,1307,155,162,176,202,243,312,437,689,1323,3860
3861,1308,155,162,176,202,243,312,437,690,1323,3861
3862,1307,155,162,177,202,243,313,438,689,1323,3862
3863,1308,155,162,177,202,243,313,438,690,1324,3863
3864,1309,155,162,177,202,243,313,438,690,1324,3864
3865,1308,155,162,176,202,243,313,438,690,1324,3865
3866,1309,155,162,176,202,243,313,437,690,1325,3866
3867,1310,154,162,177,202,243,313,438,690,1325,3867
3868,1309,155,162,177,202,243,313,438,691,1325,3868
3869,1310,155,162,176,202,243,313,438,691,1326,3869
3870,1311,155,162,177,202,244,313,438,691,1326,3870
3871,1310,155,162,177,202,244,313,438,691,1326,3871
3872,1311,155,162,177,202,243,313,438,691,1326,3872
3873,1312,155,162,177,202,244,313,438,691,1327,3873
3874,1311,155,161,176,202,244,314,439,692,1327,3874
3875,1312,155,162,177,202,244,314,439,692,1328,3875
3876,1313,155,162,177,202,243,313,438,692,1328,3876
3877,1313,155,162,177,202,243,314,439,692,1328,3877
3878,1314,155,162,177,202,244,314,439,693,1329,3878
3879,1313,156,162,177,202,244,314,439,692,1329,3879
3880,1314,156,163,177,202,244,314,439,693,1330,3880
3881,1315,156,163,177,203,244,314,440,693,1330,3881
3882,1314,156,163,177,203,244,314,440,693,1330,3882
3883,1315,156,163,178,203,244,314,439,693,1331,3883
3884,1316,156,163,178,203,244,314,440,693,1331,3884
3885,1315,156,163,178,203,244,314,440,694,1331,3885
3886,1316,156,163,178,203,245,315,440,694,1332,3886
3887,1317,156,163,178,203,245,315,440,694,1332,3887
3888,1316,156,163,178,203,245,315,440,694,1332,3888
3889,1317,156,163,178,203,245,315,440,694,1332,3889
3890,1318,156,163,177,203,245,315,441,695,1333,3890
3891,1317,156,163,177,203,245,315,441,695,1333,3891
3892,1318,156,163,177,203,245,315,440,695,1334,3892
3893,1319,155,163,178,203,245,315,441,695,1334,3893
3894,1318,156,163,178,203,245,315,441,695,1334,3894
3895,1319,156,163,178,203,245,315,441,695,1335,3895
3896,1320,156,163,178,203,245,315,440,695,1335,3896
3897,1319,156,163,178,204,245,315,441,696,1335,3897
3898,1320,156,163,178,204,245,315,441,696,1336,3898
3899,1321,156,163,178,203,245,315,441,696,1336,3899
3900,1320,156,162,178,203,245,316,442,696,1336,3900
3901,1321,156,163,178,203,245,315,442,696,1336,3901
3902,1322,156,163,178,204,245,316,442,697,1337,3902
3903,1321,157,164,178,204,245,316,442,697,1337,3903
3904,1322,157,164,178,204,246,316,442,697,1338,3904
3905,1323,157,164,178,204,246,316,442,697,1338,3905
3906,1322,157,164,179,204,246,316,442,698,1338,3906
3907,1323,157,164,179,204,246,317,442,697,1339,3907
3908,1324,157,164,179,204,246,316,442,697,1339,3908
3909,1323,157,164,179,204,246,316,443,698,1339,3909
3910,1324,157,164,179,204,246,316,443,698,1340,3910
3911,1325,157,164,179,204,246,316,443,698,1340,3911
3912,1324,157,164,178,204,246,316,443,698,1340,3912
3913,1325,157,164,178,204,246,316,443,699,1341,3913
3914,1326,157,164,179,204,246,317,443,699,1341,3914
3915,1325,157,164,179,204,246,317,443,699,1342,3915
3916,1326,157,164,179,205,246,317,443,699,1342,3916
3917,1327,157,164,179,204,246,317,443,699,1342,3917
3918,1327,157,164,179,204,246,317,444,700,1342,3918
3919,1328,156,164,179,204,246,317,443,699,1343,3919
3920,1327,157,164,179,205,247,317,444,700,1343,3920
3921,1328,157,164,179,204,247,317,444,700,1343,3921
3922,1329,157,164,179,204,247,317,444,700,1344,3922
3923,1328,157,164,179,204,247,317,444,700,1344,3923
3924,1329,157,164,179,204,247,318,444,700,1344,3924
3925,1330,157,164,179,205,247,318,444,701,1345,3925
3926,1329,157,164,179,205,247,317,444,701,1345,3926
3927,1330,158,165,180,205,247,318,445,701,1346,3927
3928,1331,158,165,180,205,247,318,445,701,1346,3928
3929,1330,158,165,180,205,247,318,445,702,1346,3929
3930,1331,158,165,180,205,247,318,445,702,1346,3930
3931,1332,158,165,180,205,247,318,445,702,1347,3931
3932,1331,158,165,180,205,247,318,445,702,1347,3932
3933,1332,158,165,180,206,248,318,445,702,1347,3933
3934,1333,158,165,180,206,248,318,445,702,1348,3934
3935,1333,158,165,180,206,248,319,445,703,1348,3935
3936,1334,158,165,180,205,247,318,445,702,1348,3936
3937,1332,158,165,180,205,248,318,446,703,1349,3937
3938,1333,158,165,180,205,248,318,446,703,1349,3938
3939,1334,158,165,180,205,248,318,446,703,1350,3939
3940,1335,158,165,180,205,248,319,446,704,1350,3940
3941,1334,158,165,180,206,248,319,446,704,1350,3941
3942,1335,158,165,180,206,248,319,446,704,1351,3942
3943,1336,158,165,180,206,248,319,446,704,1351,3943
3944,1335,158,165,180,206,248,319,446,704,1351,3944
3945,1336,157,165,180,206,248,319,446,704,1352,3945
3946,1337,158,165,180,206,248,319,446,704,1352,3946
3947,1336,158,165,180,206,248,319,447,705,1352,3947
3948,1337,158,165,180,206,248,319,447,705,1353,3948
3949,1338,158,165,180,206,248,319,447,705,1353,3949
3950,1337,158,165,180,206,248,319,447,705,1353,3950
3951,1338,158,165,180,206,248,319,447,705,1354,3951
3952,1339,158,165,180,206,248,320,447,705,1354,3952
3953,1339,159,166,181,206,248,320,448,706,1354,3953
3954,1340,159,166,181,207,249,320,448,706,1355,3954
3955,1339,159,166,181,207,249,320,448,706,1355,3955
3956,1340,159,166,181,207,249,321,448,706,1355,3956
3957,1341,159,166,181,207,249,320,448,707,1356,3957
3958,1339,159,166,181,207,249,320,448,707,1356,3958
3959,1340,159,166,181,206,249,320,448,707,1356,3959
3960,1341,159,166,181,206,249,320,448,707,1357,3960
3961,1342,159,166,181,207,249,320,448,707,1357,3961
3962,1342,159,166,181,207,249,321,448,707,1358,3962
3963,1343,159,166,181,207,249,321,449,707,1358,3963
3964,1342,159,166,181,207,249,321,449,708,1358,3964
3965,1343,159,166,181,207,249,321,449,708,1359,3965
3966,1344,159,166,181,207,249,321,449,708,1359,3966
3967,1343,159,166,181,207,249,321,449,708,1359,3967
3968,1344,159,166,181,207,249,321,449,708,1360,3968
3969,1345,158,166,181,207,249,321,449,708,1360,3969
3970,1344,159,166,181,207,249,321,450,709,1360,3970
3971,1345,159,167,181,207,249,321,449,709,1361,3971
3972,1346,158,166,181,207,250,322,450,709,1361,3972
3973,1345,159,167,181,207,250,322,450,709,1361,3973
3974,1346,159,167,181,207,250,321,449,709,1361,3974
3975,1347,159,167,181,207,250,321,450,710,1362,3975
3976,1346,159,167,181,207,250,321,450,710,1362,3976
3977,1347,159,167,182,207,250,322,450,710,1363,3977
3978,1348,159,167,182,208,251,322,451,710,1363,3978
3979,1347,160,167,182,208,251,322,451,711,1363,3979
3980,1348,160,167,182,208,251,322,450,710,1363,3980
3981,1349,160,167,182,208,250,322,450,710,1364,3981
3982,1348,160,167,182,208,250,322,450,711,1364,3982
3983,1349,160,167,182,208,251,322,451,711,1365,3983
3984,1350,160,167,182,208,251,323,451,711,1365,3984
3985,1349,160,167,182,208,251,323,451,711,1365,3985
3986,1350,160,167,182,208,251,322,451,712,1366,3986
3987,1351,160,167,182,208,251,323,451,712,1366,3987
3988,1351,160,167,182,208,251,323,451,712,1366,3988
3989,1352,160,167,182,208,251,323,452,712,1367,3989
3990,1350,160,167,182,208,251,323,452,712,1367,3990
3991,1351,160,167,182,208,251,323,452,712,1367,3991
3992,1352,159,167,182,208,251,323,452,713,1368,3992
3993,1353,160,167,182,208,251,323,452,713,1368,3993
3994,1352,160,168,182,208,251,323,452,713,1369,3994
3995,1353,160,168,182,208,251,323,452,713,1369,3995
3996,1354,160,168,182,208,251,323,453,714,1369,3996
3997,1353,160,168,183,209,252,323,452,713,1369,3997
3998,1354,160,168,183,209,252,324,453,714,1370,3998
3999,1355,160,168,183,209,252,324,453,714,1370,3999
4000,1354,160,167,183,209,252,324,453,714,1371,4000
4001,1355,160,167,183,209,252,323,453,714,1371,4001
4002,1356,160,168,183,209,252,324,453,715,1371,4002
4003,1356,161,168,183,209,252,324,453,715,1371,4003
4004,1357,161,168,183,209,252,324,453,715,1372,4004
4005,1357,161,168,183,209,252,324,453,715,1372,4005
4006,1358,161,168,183,209,252,324,454,715,1372,4006
4007,1356,161,168,183,209,252,324,454,716,1373,4007
4008,1357,161,168,183,209,252,324,454,715,1373,4008
4009,1358,161,168,183,209,252,324,454,716,1374,4009
4010,1359,161,168,184,209,252,324,454,716,1374,4010
4011,1358,161,168,183,209,252,325,454,716,1374,4011
4012,1359,161,168,183,209,252,325,454,716,1375,4012
4013,1360,161,168,183,209,252,325,454,717,1375,4013
4014,1359,161,168,183,209,252,325,454,716,1375,4014
4015,1360,160,168,183,210,253,325,455,717,1376,4015
4016,1361,161,168,183,210,253,325,455,717,1376,4016
4017,1360,160,168,183,210,253,325,455,717,1376,4017
4018,1361,161,168,183,210,253,325,455,718,1377,4018
4019,1362,161,168,183,210,253,325,455,718,1377,4019
4020,1362,161,168,184,210,253,325,455,718,1377,4020
4021,1363,161,169,184,210,253,326,456,718,1378,4021
4022,1362,161,169,184,210,253,326,456,718,1378,4022
4023,1363,161,168,184,210,253,326,455,718,1378,4023
4024,1364,161,169,184,210,253,326,456,719,1379,4024
4025,1362,161,169,184,210,253,325,455,719,1379,4025
4026,1363,161,169,184,210,254,326,456,719,1379,4026
4027,1364,162,169,184,210,254,326,456,719,1380,4027
4028,1365,162,169,184,210,253,326,456,719,1380,4028
4029,1364,162,169,184,210,253,326,456,719,1380,4029
4030,1365,162,169,184,210,253,326,456,719,1381,4030
4031,1366,162,169,184,210,254,326,456,720,1381,4031
4032,1366,162,169,184,211,254,326,456,720,1382,4032
4033,1367,162,169,184,211,254,326,457,720,1382,4033
4034,1366,162,169,184,211,254,327,457,720,1382,4034
4035,1367,162,169,184,210,253,326,456,720,1382,4035
4036,1368,162,169,184,210,254,326,457,720,1383,4036
4037,1367,161,169,184,211,254,327,457,721,1383,4037
4038,1368,162,169,184,211,254,327,457,721,1384,4038
4039,1369,162,169,184,211,254,327,457,721,1384,4039
4040,1368,162,169,184,211,254,327,457,721,1384,4040
4041,1369,162,169,184,211,254,327,457,721,1384,4041
4042,1370,162,169,185,211,254,327,458,722,1385,4042
4043,1368,162,169,185,211,254,327,458,722,1385,4043
4044,1369,162,170,185,211,254,327,458,722,1386,4044
4045,1370,162,169,185,211,254,327,458,722,1386,4045
4046,1371,162,170,185,211,254,327,458,722,1386,4046
4047,1371,162,170,185,211,254,327,458,723,1387,4047
4048,1372,162,170,185,211,255,328,458,723,1387,4048
4049,1371,162,170,185,212,255,328,459,723,1387,4049
4050,1372,162,170,185,212,255,328,459,723,1388,4050
4051,1373,162,170,185,211,255,328,459,723,1388,4051
4052,1372,163,170,185,211,255,328,458,723,1388,4052
4053,1373,163,170,185,211,255,328,458,724,1389,4053
4054,1374,163,170,185,212,255,328,459,724,1389,4054
4055,1373,163,170,185,212,255,328,459,724,1389,4055
4056,1374,163,170,185,212,255,328,459,724,1390,4056
4057,1375,163,170,185,212,255,328,459,724,1390,4057
4058,1374,163,170,186,212,255,329,459,724,1390,4058
4059,1375,163,170,186,212,256,329,460,725,1391,4059
4060,1376,163,170,185,211,255,328,459,725,1391,4060
4061,1375,163,170,185,212,256,329,460,725,1392,4061
4062,1376,163,170,186,212,256,329,460,725,1392,4062
4063,1377,163,170,186,212,256,329,460,725,1392,4063
4064,1377,162,170,186,212,256,329,460,725,1392,4064
4065,1378,163,170,186,212,255,329,460,726,1393,4065
4066,1376,162,170,186,212,256,329,460,726,1393,4066
4067,1377,163,170,186,212,256,329,461,726,1393,4067
4068,1378,163,170,186,212,256,329,460,726,1394,4068
4069,1379,163,170,186,212,256,329,461,726,1394,4069
4070,1379,163,171,186,213,256,329,461,727,1394,4070
4071,1380,163,171,186,213,256,329,461,727,1395,4071
4072,1378,163,171,186,213,256,330,461,727,1395,4072
4073,1379,163,171,186,213,256,330,461,727,1395,4073
4074,1380,163,171,186,213,257,330,461,728,1396,4074
4075,1381,163,171,186,213,257,330,462,728,1396,4075
4076,1380,164,171,186,212,256,330,461,727,1396,4076
4077,1381,164,171,186,212,257,330,462,728,1397,4077
4078,1382,164,171,186,213,257,330,462,728,1397,4078
4079,1381,164,171,186,213,257,330,462,728,1398,4079
4080,1382,164,171,187,213,257,330,461,728,1398,4080
4081,1383,164,171,187,213,257,330,462,729,1398,4081
4082,1383,164,171,187,213,257,330,462,729,1399,4082
4083,1384,164,171,187,213,257,330,462,729,1399,4083
4084,1383,164,171,186,213,257,330,462,729,1399,4084
4085,1384,164,171,186,213,257,330,462,729,1400,4085
4086,1385,164,171,187,213,257,331,462,729,1400,4086
4087,1384,164,171,187,213,257,331,463,730,1400,4087
4088,1385,164,171,187,213,257,331,463,730,1401,4088
4089,1386,164,171,187,213,257,331,463,730,1401,4089
4090,1385,164,171,187,214,257,331,463,730,1401,4090
4091,1386,163,171,187,214,258,331,463,730,1402,4091
4092,1387,164,171,187,214,258,331,463,731,1402,4092
4093,1386,164,172,187,214,258,331,463,731,1402,4093
4094,1387,164,172,187,214,258,332,463,731,1403,4094
4095,1388,164,172,187,214,258,331,463,731,1403,4095
4096,1387,164,172,187,214,258,331,464,731,1403,4096
4097,1388,164,172,187,214,258,331,464,731,1404,4097
4098,1389,164,172,187,214,258,332,464,732,1404,4098
4099,1389,164,172,187,214,258,332,464,732,1404,4099
4100,1390,164,172,187,214,258,332,465,732,1405,4100
4101,1388,165,172,188,214,258,332,464,732,1405,4101
4102,1389,165,172,188,214,258,332,465,732,1405,4102
4103,1390,165,172,188,214,258,332,465,733,1406,4103
4104,1391,165,172,188,214,258,332,464,732,1406,4104
4105,1391,165,172,188,214,258,332,464,733,1406,4105
4106,1392,165,172,188,214,258,332,465,733,1407,4106
4107,1391,165,172,188,214,258,333,465,733,1407,4107
4108,1392,165,172,188,215,259,333,465,733,1407,4108
4109,1393,165,172,188,214,258,332,465,734,1408,4109
4110,1391,165,172,188,215,258,333,465,734,1408,4110
4111,1392,165,172,188,215,259,333,465,734,1408,4111
4112,1393,165,172,188,215,259,333,465,734,1409,4112
4113,1394,165,172,188,215,259,333,466,735,1409,4113
4114,1394,165,172,188,215,259,333,466,735,1410,4114
4115,1395,165,172,188,215,259,333,466,735,1410,4115
4116,1394,165,172,188,215,259,333,466,735,1410,4116
4117,1395,165,172,188,215,259,333,466,735,1411,4117
4118,1396,164,172,188,215,259,333,466,735,1411,4118
4119,1395,165,173,188,215,259,333,466,735,1411,4119
4120,1396,165,173,188,215,259,333,466,735,1411,4120
4121,1397,165,173,188,215,259,333,466,736,1412,4121
4122,1396,165,173,188,215,259,334,467,736,1412,4122
4123,1397,165,173,188,215,259,334,467,736,1413,4123
4124,1398,165,173,188,215,259,334,467,737,1413,4124
4125,1397,165,173,188,215,259,334,467,736,1413,4125
4126,1398,165,172,188,215,260,334,467,736,1414,4126
4127,1399,165,173,189,216,260,334,468,737,1414,4127
4128,1398,165,173,189,216,260,334,467,737,1414,4128
4129,1399,166,173,189,216,260,334,468,737,1415,4129
4130,1400,166,173,189,216,260,334,467,737,1415,4130
4131,1399,166,173,189,216,260,334,467,737,1415,4131
4132,1400,166,173,189,216,260,334,468,738,1416,4132
4133,1401,166,173,189,216,260,335,468,738,1416,4133
4134,1400,166,173,189,216,260,334,468,738,1416,4134
4135,1401,166,173,189,216,260,335,468,738,1417,4135
4136,1402,166,173,189,216,260,335,468,738,1417,4136
4137,1401,166,173,189,216,261,335,468,738,1417,4137
4138,1402,166,174,189,216,260,335,468,739,1417,4138
4139,1403,165,173,189,216,260,335,468,739,1418,4139
4140,1402,166,174,189,216,260,335,469,739,1419,4140
4141,1403,166,174,189,216,261,335,468,739,1419,4141
4142,1404,166,174,189,216,261,335,469,740,1419,4142
4143,1404,166,174,189,216,260,335,469,740,1420,4143
4144,1405,166,174,189,216,261,335,469,740,1420,4144
4145,1404,166,174,189,216,261,335,469,740,1420,4145
4146,1405,166,174,189,216,261,336,469,740,1421,4146
4147,1406,166,174,189,216,261,336,469,740,1421,4147
4148,1405,166,174,189,217,261,336,470,741,1421,4148
4149,1406,166,174,190,217,261,336,470,741,1422,4149
4150,1407,166,174,190,217,261,336,470,741,1422,4150
4151,1406,166,174,190,217,261,336,470,741,1422,4151
4152,1407,166,174,190,217,261,336,470,741,1422,4152
4153,1408,166,174,190,217,261,336,470,741,1423,4153
4154,1406,167,174,190,217,261,336,470,741,1423,4154
4155,1407,167,174,190,217,261,336,470,742,1424,4155
4156,1408,167,174,190,217,261,336,470,742,1424,4156
4157,1409,167,174,190,217,262,337,471,742,1424,4157
4158,1409,167,174,190,217,262,337,471,742,1425,4158
4159,1410,167,174,190,217,262,337,471,742,1425,4159
4160,1409,167,174,190,217,262,337,471,743,1425,4160
4161,1410,167,174,190,217,262,337,471,743,1426,4161
4162,1411,167,174,190,217,262,337,471,743,1426,4162
4163,1410,167,175,190,217,262,337,471,743,1426,4163
4164,1411,167,175,190,217,262,337,471,743,1427,4164
4165,1412,167,175,190,217,262,337,472,744,1427,4165
4166,1412,167,175,190,217,262,337,471,744,1427,4166
4167,1413,167,175,190,218,262,337,472,744,1428,4167
4168,1411,167,175,190,218,262,337,472,744,1428,4168
4169,1412,167,175,190,218,262,337,472,744,1428,4169
4170,1413,167,175,190,218,262,337,472,745,1429,4170
4171,1414,167,175,190,218,263,338,472,745,1429,4171
4172,1413,167,175,191,218,263,338,472,745,1430,4172
4173,1414,167,175,191,218,263,338,473,745,1430,4173
4174,1415,167,175,191,218,263,338,473,745,1430,4174
4175,1414,167,175,191,218,263,338,473,745,1430,4175
4176,1415,167,175,191,218,263,338,472,745,1431,4176
4177,1416,167,175,191,218,263,338,473,746,1431,4177
4178,1416,167,175,191,218,263,338,473,746,1432,4178
4179,1417,168,175,191,218,263,338,473,746,1432,4179
4180,1415,168,175,191,218,263,338,473,746,1432,4180
4181,1416,168,175,191,218,263,338,473,746,1433,4181
4182,1417,168,175,191,218,263,339,474,747,1433,4182
4183,1418,168,175,191,218,263,338,473,747,1433,4183
4184,1418,168,175,191,218,263,338,473,747,1433,4184
4185,1419,168,175,191,218,263,339,474,747,1434,4185
4186,1417,168,175,191,218,263,338,474,747,1434,4186
4187,1418,168,176,191,218,263,338,474,747,1434,4187
4188,1419,168,176,191,218,263,339,474,748,1435,4188
4189,1420,168,176,191,219,263,339,474,748,1435,4189
4190,1419,168,176,191,219,264,339,475,748,1435,4190
4191,1420,168,176,191,219,264,339,474,748,1436,4191
4192,1421,168,176,191,219,264,339,474,748,1436,4192
4193,1421,168,176,191,219,264,339,475,749,1437,4193
4194,1422,168,176,191,219,264,339,475,749,1437,4194
4195,1421,168,176,191,219,264,339,475,749,1437,4195
4196,1422,168,176,191,219,264,340,475,749,1438,4196
4197,1423,168,176,192,219,264,340,475,749,1438,4197
4198,1423,168,176,192,219,264,339,475,749,1438,4198
4199,1424,168,176,192,219,264,340,476,750,1439,4199
4200,1422,168,176,192,219,264,340,476,750,1439,4200
4201,1423,168,176,192,219,264,339,475,750,1439,4201
4202,1424,168,176,192,219,264,340,476,750,1440,4202
4203,1425,168,176,192,219,264,340,476,751,1440,4203
4204,1425,169,176,192,219,264,340,476,750,1440,4204
4205,1426,169,176,192,219,264,340,476,751,1441,4205
4206,1424,169,176,192,219,264,340,476,750,1441,4206
4207,1425,169,176,192,219,264,340,476,751,1442,4207
4208,1426,169,176,192,219,264,340,476,751,1442,4208
4209,1427,169,176,192,219,265,340,476,751,1442,4209
4210,1426,169,176,192,220,265,341,477,752,1442,4210
4211,1427,169,176,192,220,265,341,477,752,1443,4211
4212,1428,169,177,192,220,265,341,477,752,1443,4212
4213,1427,169,177,192,220,265,341,477,752,1443,4213
4214,1428,169,177,192,220,265,341,477,752,1444,4214
4215,1429,169,177,192,220,265,341,477,752,1444,4215
4216,1428,169,177,192,220,265,341,477,753,1445,4216
4217,1429,169,177,193,220,265,341,477,753,1445,4217
4218,1430,169,177,193,220,265,341,477,753,1445,4218
4219,1429,169,177,193,220,265,341,477,753,1446,4219
4220,1430,169,177,193,220,265,341,478,754,1446,4220
4221,1431,169,177,193,220,266,342,478,754,1446,4221
4222,1430,169,177,193,220,265,341,478,754,1446,4222
4223,1431,169,177,193,220,266,342,478,754,1447,4223
4224,1432,169,177,193,220,266,342,478,754,1447,4224
4225,1432,169,177,193,220,266,342,478,754,1448,4225
4226,1433,169,177,193,220,266,342,478,755,1448,4226
4227,1432,169,177,193,220,266,342,478,754,1448,4227
4228,1433,169,177,193,221,266,342,479,755,1449,4228
4229,1434,169,177,193,220,266,342,479,755,1449,4229
4230,1433,170,177,193,220,266,342,479,755,1449,4230
4231,1434,170,177,193,221,266,342,479,755,1450,4231
4232,1435,170,177,193,221,266,342,479,755,1450,4232
4233,1434,170,177,193,221,266,342,479,756,1450,4233
4234,1435,170,177,193,221,266,342,479,756,1451,4234
4235,1436,170,177,193,221,266,343,480,756,1451,4235
4236,1435,170,177,193,221,266,342,479,756,1451,4236
4237,1436,170,177,194,221,266,343,479,756,1451,4237
4238,1437,170,178,194,221,267,343,480,757,1452,4238
4239,1436,170,178,194,221,267,343,480,757,1453,4239
4240,1437,170,178,194,221,267,343,480,757,1453,4240
4241,1438,170,178,194,221,267,343,480,757,1453,4241
4242,1437,170,178,194,221,267,343,480,757,1453,4242
4243,1438,170,178,194,221,267,343,480,757,1454,4243
4244,1439,170,178,194,221,267,343,480,757,1454,4244
4245,1439,170,178,194,222,267,344,480,758,1454,4245
4246,1440,170,178,194,221,267,344,481,758,1455,4246
4247,1438,170,178,194,222,267,344,481,758,1455,4247
4248,1439,170,178,194,222,267,343,481,758,1455,4248
4249,1440,170,178,194,222,268,343,481,759,1456,4249
4250,1441,170,178,194,222,268,344,481,759,1456,4250
4251,1440,170,178,194,222,267,344,481,759,1457,4251
4252,1441,170,178,194,222,267,344,481,759,1457,4252
4253,1442,170,178,194,222,267,344,481,759,1457,4253
4254,1442,170,178,194,222,268,344,482,759,1457,4254
4255,1443,171,178,194,222,268,344,482,760,1458,4255
4256,1441,171,178,194,222,268,344,482,760,1458,4256
4257,1442,171,178,194,222,268,345,482,760,1459,4257
4258,1443,171,178,194,222,268,344,482,760,1459,4258
4259,1444,171,178,194,222,268,344,482,760,1459,4259
4260,1444,171,178,195,222,268,345,482,760,1459,4260
4261,1445,171,178,195,222,268,345,483,761,1460,4261
4262,1444,171,178,195,223,268,345,482,761,1460,4262
4263,1445,171,179,195,223,268,345,483,761,1460,4263
4264,1446,171,179,195,223,268,345,483,762,1461,4264
4265,1445,171,179,195,223,268,345,483,761,1461,4265
4266,1446,171,179,195,223,269,345,483,762,1462,4266
4267,1447,171,179,195,223,268,345,483,762,1462,4267
4268,1446,171,179,195,223,268,345,483,762,1462,4268
4269,1447,171,179,195,223,268,345,483,762,1463,4269
4270,1448,171,179,195,223,269,346,483,762,1463,4270
4271,1447,171,179,195,223,269,346,484,763,1463,4271
4272,1448,171,179,195,223,269,346,484,763,1464,4272
4273,1449,171,179,195,223,269,346,484,763,1464,4273
4274,1448,171,179,195,223,269,346,484,763,1464,4274
4275,1449,171,179,195,223,269,346,484,763,1465,4275
4276,1450,171,179,196,223,269,346,484,764,1465,4276
4277,1449,171,179,196,223,269,346,484,764,1465,4277
4278,1450,171,179,195,223,269,346,485,764,1466,4278
4279,1451,171,179,195,223,269,346,484,764,1466,4279
4280,1450,171,179,195,223,269,346,484,764,1466,4280
4281,1451,172,179,195,223,269,346,484,764,1467,4281
4282,1452,172,179,196,223,269,346,484,764,1467,4282
4283,1451,172,179,196,223,269,347,485,765,1467,4283
4284,1452,172,179,196,224,270,347,485,765,1468,4284
4285,1453,172,179,196,224,270,347,485,765,1468,4285
4286,1453,172,179,196,224,270,347,486,765,1468,4286
4287,1454,172,179,196,224,270,347,486,766,1469,4287
4288,1452,172,179,196,224,270,347,485,766,1469,4288
4289,1453,172,179,195,224,270,347,486,766,1469,4289
4290,1454,172,179,195,224,270,347,486,766,1470,4290
4291,1455,171,179,196,224,270,347,486,766,1470,4291
4292,1454,172,180,196,224,270,348,486,766,1471,4292
4293,1455,172,180,196,224,270,348,486,766,1471,4293
4294,1456,172,180,196,224,270,348,486,767,1471,4294
4295,1456,172,180,196,224,270,348,486,767,1472,4295
4296,1457,172,180,196,224,270,347,486,767,1472,4296
4297,1456,172,180,196,224,270,348,486,767,1472,4297
4298,1457,173,180,196,224,270,348,487,767,1472,4298
4299,1458,173,180,196,224,271,348,486,767,1473,4299
4300,1456,172,180,196,224,271,348,487,768,1473,4300
4301,1457,172,180,196,224,270,348,487,768,1474,4301
4302,1458,172,180,196,224,270,348,487,768,1474,4302
4303,1459,172,180,196,224,271,348,487,768,1474,4303
4304,1459,172,180,196,224,271,348,487,768,1475,4304
4305,1460,172,180,196,225,271,348,487,768,1475,4305
4306,1459,173,181,197,225,271,349,488,769,1475,4306
4307,1460,173,181,197,225,271,348,487,769,1476,4307
4308,1461,173,180,197,225,271,349,488,769,1476,4308
4309,1460,173,180,197,225,271,349,488,769,1476,4309
4310,1461,173,180,197,225,271,349,488,769,1477,4310
4311,1462,173,180,197,225,271,349,488,769,1477,4311
4312,1461,173,180,197,225,271,349,488,770,1477,4312
4313,1462,172,180,197,225,271,349,488,770,1478,4313
4314,1463,173,181,197,225,271,349,488,770,1478,4314
4315,1462,173,181,197,225,271,349,488,770,1478,4315
4316,1463,173,181,197,225,271,349,489,771,1479,4316
4317,1464,173,181,197,225,271,349,489,770,1479,4317
4318,1463,173,181,197,225,272,349,489,771,1479,4318
4319,1464,173,181,197,225,272,350,489,771,1480,4319
4320,1465,173,181,197,225,272,350,489,771,1480,4320
4321,1464,173,181,197,226,272,350,489,771,1480,4321
4322,1465,173,181,197,225,271,350,489,771,1481,4322
4323,1466,173,181,197,225,272,350,490,772,1481,4323
4324,1465,173,181,197,225,272,350,490,772,1482,4324
4325,1466,173,181,197,225,272,350,489,772,1482,4325
4326,1467,173,181,197,225,272,350,490,772,1482,4326
4327,1467,173,181,197,226,272,350,490,773,1482,4327
4328,1468,173,181,197,226,272,350,490,773,1483,4328
4329,1467,173,181,197,226,273,350,490,773,1483,4329
4330,1468,174,181,197,226,273,350,490,773,1483,4330
4331,1469,174,181,198,226,272,350,490,773,1484,4331
4332,1467,174,181,198,226,272,351,490,773,1484,4332
4333,1468,174,181,198,226,273,351,490,774,1485,4333
4334,1469,174,181,198,226,273,351,491,774,1485,4334
4335,1470,174,181,198,226,273,351,491,774,1485,4335
4336,1470,174,181,198,227,273,351,491,774,1486,4336
4337,1471,174,182,198,226,272,351,491,774,1486,4337
4338,1470,174,182,198,226,273,351,491,774,1486,4338
4339,1471,174,182,198,226,273,351,491,775,1487,4339
4340,1472,174,182,198,226,273,351,491,775,1487,4340
4341,1470,174,182,198,226,273,351,491,775,1487,4341
4342,1471,174,182,199,226,273,351,491,775,1487,4342
4343,1472,174,182,199,227,273,351,492,775,1488,4343
4344,1473,174,182,198,226,273,351,492,776,1488,4344
4345,1473,174,182,198,226,273,351,491,775,1489,4345
4346,1474,174,182,198,227,273,352,492,776,1489,4346
4347,1473,174,182,198,227,273,352,492,776,1490,4347
4348,1474,174,182,198,227,273,352,492,776,1490,4348
4349,1475,174,182,198,227,273,352,493,777,1490,4349
4350,1473,174,182,198,227,274,352,492,777,1490,4350
4351,1474,174,182,198,227,274,352,493,777,1491,4351
4352,1475,174,182,198,227,274,352,493,777,1491,4352
4353,1476,174,182,199,227,274,352,493,777,1492,4353
4354,1476,174,182,199,227,274,352,493,777,1492,4354
4355,1477,174,182,199,227,274,352,493,778,1492,4355
4356,1476,175,182,199,227,274,352,493,777,1492,4356
4357,1477,175,182,199,227,274,352,493,778,1493,4357
4358,1478,175,182,199,228,274,353,493,778,1493,4358
4359,1477,175,182,199,228,274,353,494,778,1493,4359
4360,1478,175,182,199,227,274,352,493,778,1494,4360
4361,1479,175,183,199,227,274,353,494,779,1494,4361
4362,1478,175,183,199,228,274,353,494,779,1495,4362
4363,1479,175,183,200,228,274,353,494,779,1495,4363
4364,1480,175,183,200,228,275,353,494,779,1495,4364
4365,1479,175,183,200,228,275,353,494,780,1496,4365
4366,1480,175,183,200,228,275,353,494,779,1496,4366
4367,1481,175,183,199,228,274,353,494,779,1496,4367
4368,1480,175,183,199,228,275,354,494,780,1496,4368
4369,1481,175,183,199,228,275,354,495,780,1497,4369
4370,1482,175,183,199,228,275,354,495,780,1497,4370
4371,1481,175,183,199,228,275,353,495,780,1497,4371
4372,1482,175,183,199,228,275,353,495,781,1498,4372
4373,1483,175,183,199,228,275,354,495,781,1498,4373
4374,1482,175,183,199,228,275,354,495,781,1499,4374
4375,1483,175,183,199,228,275,354,495,781,1499,4375
4376,1484,175,183,200,228,275,354,495,781,1500,4376
4377,1484,175,183,200,228,275,354,496,781,1500,4377
4378,1485,175,183,200,228,275,354,495,781,1500,4378
4379,1485,176,184,200,229,275,354,496,782,1500,4379
4380,1486,176,184,200,229,276,355,496,782,1501,4380
4381,1484,176,183,200,228,276,354,496,782,1501,4381
4382,1485,176,183,200,228,276,354,496,782,1501,4382
4383,1486,176,183,200,229,276,355,496,783,1502,4383
4384,1487,176,183,200,229,276,355,496,783,1502,4384
4385,1486,176,184,201,229,276,355,496,783,1502,4385
4386,1487,176,184,201,229,276,355,497,783,1503,4386
4387,1488,176,184,201,229,276,355,497,783,1503,4387
4388,1487,176,184,201,229,276,355,497,784,1504,4388
4389,1488,176,184,201,229,276,355,497,783,1504,4389
4390,1489,176,184,201,229,276,355,497,784,1504,4390
4391,1488,176,184,200,229,276,356,497,784,1504,4391
4392,1489,176,184,200,229,276,355,497,784,1505,4392
4393,1490,176,184,200,229,276,355,497,784,1505,4393
4394,1489,176,184,200,229,276,355,497,784,1505,4394
4395,1490,176,184,201,229,276,356,497,784,1505,4395
4396,1491,176,184,201,229,277,356,497,785,1506,4396
4397,1491,176,184,201,229,277,356,498,785,1507,4397
4398,1492,176,184,201,229,277,356,498,785,1507,4398
4399,1490,176,184,201,230,277,356,498,785,1507,4399
4400,1491,176,184,201,230,277,356,498,785,1507,4400
4401,1492,176,184,201,230,277,356,498,786,1508,4401
4402,1493,177,185,201,230,277,356,498,786,1508,4402
4403,1492,177,185,202,230,277,356,498,786,1508,4403
4404,1493,177,185,202,230,277,356,498,786,1509,4404
4405,1494,177,185,202,230,277,357,499,786,1509,4405
4406,1493,177,185,202,230,278,357,499,787,1510,4406
4407,1494,177,185,201,230,277,356,499,787,1510,4407
4408,1495,177,185,202,230,278,357,499,787,1510,4408
4409,1495,177,185,202,230,278,357,499,787,1511,4409
4410,1496,177,185,202,230,278,357,499,787,1511,4410
4411,1495,177,185,202,230,277,357,499,787,1511,4411
4412,1496,177,185,202,230,278,357,500,788,1512,4412
4413,1497,177,185,202,230,278,357,500,788,1512,4413
4414,1495,177,185,202,231,278,357,499,788,1512,4414
4415,1496,177,185,201,230,277,357,499,788,1513,4415
4416,1497,177,185,201,230,278,357,499,788,1513,4416
4417,1498,177,185,202,231,278,357,500,788,1513,4417
4418,1497,177,185,202,231,278,358,500,789,1513,4418
4419,1498,177,185,202,231,278,358,500,789,1514,4419
4420,1499,177,185,202,231,278,357,500,789,1514,4420
4421,1498,177,185,202,231,278,357,500,789,1515,4421
4422,1499,177,185,202,231,278,358,500,790,1515,4422
4423,1500,177,185,202,231,279,358,501,790,1515,4423
4424,1500,178,186,202,231,279,358,501,790,1516,4424
4425,1501,178,186,203,231,279,358,501,790,1516,4425
4426,1500,178,186,203,231,278,358,501,790,1516,4426
4427,1501,178,186,203,231,278,358,501,790,1517,4427
4428,1502,178,186,203,231,278,358,501,790,1517,4428
4429,1502,178,186,203,231,279,359,501,791,1518,4429
4430,1503,178,186,203,232,279,359,502,791,1518,4430
4431,1501,178,186,203,232,279,359,502,791,1518,4431
4432,1502,178,186,203,232,279,359,502,791,1518,4432
4433,1503,178,186,203,232,279,359,502,792,1519,4433
4434,1504,178,186,203,232,279,359,502,792,1519,4434
4435,1503,178,186,203,232,279,359,502,792,1520,4435
4436,1504,178,186,203,232,279,359,502,792,1520,4436
4437,1505,178,186,203,232,279,359,503,792,1520,4437
4438,1504,178,186,203,232,279,359,503,792,1521,4438
4439,1505,178,186,203,232,280,359,503,792,1521,4439
4440,1506,178,186,203,232,279,359,502,792,1521,4440
4441,1506,178,186,203,232,279,359,502,793,1521,4441
4442,1507,178,186,203,232,279,359,503,793,1522,4442
4443,1505,178,186,203,232,280,359,503,793,1522,4443
4444,1506,178,186,203,232,280,360,503,793,1522,4444
4445,1507,178,186,203,232,279,360,503,794,1523,4445
4446,1508,178,186,203,232,280,360,503,794,1523,4446
4447,1508,178,186,203,232,280,360,503,794,1524,4447
4448,1509,178,186,203,233,280,360,504,794,1524,4448
4449,1508,178,186,203,233,280,360,504,794,1524,4449
4450,1509,178,186,203,232,280,360,504,794,1525,4450
4451,1510,179,187,204,233,280,360,504,794,1525,4451
4452,1508,179,187,204,233,280,360,504,795,1525,4452
4453,1509,179,187,204,233,280,360,504,795,1526,4453
4454,1510,179,187,204,233,280,361,504,795,1526,4454
4455,1511,179,187,204,233,280,361,505,796,1526,4455
4456,1511,179,187,204,233,280,361,504,795,1526,4456
4457,1512,179,187,204,233,281,361,505,796,1527,4457
4458,1511,179,186,204,233,281,361,505,796,1527,4458
4459,1512,179,187,204,233,281,361,505,796,1528,4459
4460,1513,179,187,204,233,281,361,505,796,1528,4460
4461,1512,179,187,204,233,281,361,505,797,1529,4461
4462,1513,179,187,204,233,281,361,505,797,1529,4462
4463,1514,179,187,204,233,281,361,505,797,1529,4463
4464,1513,179,187,204,233,281,361,505,797,1530,4464
4465,1514,179,187,204,233,281,361,506,797,1530,4465
4466,1515,179,187,204,233,281,361,505,797,1530,4466
4467,1514,179,187,204,233,281,362,506,797,1530,4467
4468,1515,179,187,204,233,281,361,505,797,1531,4468
4469,1516,180,187,204,233,281,361,506,798,1531,4469
4470,1515,180,187,204,234,281,361,506,798,1532,4470
4471,1516,180,187,204,234,281,362,506,798,1532,4471
4472,1517,179,187,204,233,281,362,506,798,1532,4472
4473,1517,179,187,204,233,281,362,506,799,1533,4473
4474,1518,179,187,204,233,281,362,506,799,1533,4474
4475,1517,179,187,204,233,281,362,506,799,1533,4475
4476,1518,179,187,204,234,282,362,507,799,1533,4476
4477,1519,180,188,204,234,282,362,507,799,1534,4477
4478,1517,180,188,204,234,282,362,507,800,1534,4478
4479,1518,180,188,204,234,282,363,507,800,1535,4479
4480,1519,180,188,205,234,282,363,507,800,1535,4480
4481,1520,180,188,205,234,282,363,507,800,1535,4481
4482,1520,180,188,205,234,282,363,508,800,1536,4482
4483,1521,180,188,205,234,282,363,508,800,1536,4483
4484,1519,180,188,205,234,282,363,507,800,1536,4484
4485,1520,180,188,205,234,282,363,508,801,1537,4485
4486,1521,180,188,205,234,282,363,508,801,1537,4486
4487,1522,180,188,205,234,282,363,508,801,1538,4487
4488,1521,180,188,205,234,282,363,508,801,1538,4488
4489,1522,180,188,205,234,282,363,508,801,1538,4489
4490,1523,180,188,205,234,283,363,508,801,1538,4490
4491,1523,180,188,205,234,283,363,508,802,1539,4491
4492,1524,180,188,205,234,283,364,508,802,1539,4492
4493,1522,180,188,205,235,283,364,509,802,1539,4493
4494,1523,180,188,205,235,283,364,509,802,1540,4494
4495,1524,180,188,205,234,283,364,509,802,1540,4495
4496,1525,180,188,205,234,283,364,509,803,1541,4496
4497,1524,180,188,205,235,283,364,509,803,1541,4497
4498,1525,180,188,205,235,283,364,509,803,1541,4498
4499,1526,180,188,205,235,283,364,509,803,1541,4499
4500,1526,181,189,206,235,283,364,509,803,1542,4500
4501,1527,181,189,206,235,283,364,509,803,1542,4501
4502,1526,181,188,206,235,284,364,509,804,1542,4502
4503,1527,181,189,206,235,283,364,509,804,1543,4503
4504,1528,181,189,206,235,283,364,510,804,1543,4504
4505,1527,181,189,206,235,283,364,510,804,1544,4505
4506,1528,181,189,206,235,284,365,510,805,1544,4506
4507,1529,181,189,206,235,284,365,510,805,1544,4507
4508,1529,181,189,206,235,284,365,511,805,1545,4508
4509,1530,181,189,206,235,283,365,510,805,1545,4509
4510,1528,181,189,206,235,284,365,510,805,1545,4510
4511,1529,181,189,206,235,284,365,511,806,1546,4511
4512,1530,181,189,206,235,284,365,511,805,1546,4512
4513,1531,181,189,206,235,284,365,511,806,1546,4513
4514,1530,181,189,206,236,284,365,511,806,1547,4514
4515,1531,181,189,206,236,284,365,511,806,1547,4515
4516,1532,181,189,206,236,284,365,511,806,1547,4516
4517,1531,181,189,206,236,284,365,511,806,1548,4517
4518,1532,181,189,206,236,284,365,511,806,1548,4518
4519,1533,181,189,206,236,284,365,511,807,1548,4519
4520,1532,181,189,206,236,284,366,512,807,1549,4520
4521,1533,181,189,206,236,285,366,512,807,1549,4521
4522,1534,181,189,207,236,285,366,512,807,1549,4522
4523,1533,181,189,207,236,285,366,512,808,1550,4523
4524,1534,182,190,207,236,285,366,512,808,1550,4524
4525,1535,182,190,207,236,285,366,512,808,1550,4525
4526,1535,182,190,207,236,285,366,512,808,1551,4526
4527,1536,182,190,207,236,285,366,513,808,1551,4527
4528,1535,182,190,207,236,285,367,513,809,1551,4528
4529,1536,182,190,207,236,285,366,512,808,1552,4529
4530,1537,182,190,207,236,285,366,513,808,1552,4530
4531,1535,182,190,207,236,285,367,513,809,1553,4531
4532,1536,182,190,207,236,285,367,513,809,1553,4532
4533,1537,182,190,207,237,285,367,513,810,1553,4533
4534,1538,182,190,207,237,285,367,513,809,1553,4534
4535,1538,182,190,207,237,285,367,513,810,1554,4535
4536,1539,182,190,207,237,285,367,514,810,1554,4536
4537,1537,182,190,207,237,286,367,513,810,1555,4537
4538,1538,182,190,207,237,286,367,514,810,1555,4538
4539,1539,182,190,207,237,286,367,514,810,1555,4539
4540,1540,182,190,207,237,286,367,514,811,1555,4540
4541,1540,182,190,207,237,286,367,514,811,1556,4541
4542,1541,182,190,207,237,286,367,514,811,1556,4542
4543,1541,182,190,207,237,286,368,514,811,1557,4543
4544,1542,182,190,207,237,286,368,515,811,1557,4544
4545,1540,182,190,208,237,286,368,514,811,1557,4545
4546,1541,182,190,208,237,286,368,515,812,1558,4546
4547,1542,182,190,208,237,286,368,515,812,1558,4547
4548,1543,182,190,208,237,286,368,515,812,1558,4548
4549,1542,183,191,208,238,286,368,515,812,1559,4549
4550,1543,183,191,208,238,286,368,515,812,1559,4550
4551,1544,183,191,208,238,286,368,515,812,1559,4551
4552,1544,183,191,208,238,287,369,515,812,1559,4552
4553,1545,183,191,208,238,286,368,515,813,1560,4553
4554,1543,183,191,208,238,286,368,515,813,1560,4554
4555,1544,183,191,208,238,287,369,516,813,1561,4555
4556,1545,183,191,208,238,287,369,516,813,1561,4556
4557,1546,183,191,208,238,287,369,516,813,1561,4557
4558,1546,183,191,208,238,287,369,516,814,1562,4558
4559,1547,183,191,208,238,287,369,516,814,1562,4559
4560,1546,183,191,208,238,287,369,516,814,1562,4560
4561,1547,183,191,208,238,287,369,516,814,1562,4561
4562,1548,182,191,208,238,287,369,516,814,1563,4562
4563,1547,183,192,209,238,287,369,517,814,1563,4563
4564,1548,183,192,209,239,287,370,517,815,1564,4564
4565,1549,183,191,208,238,287,369,517,815,1564,4565
4566,1547,183,191,208,238,287,369,517,815,1564,4566
4567,1548,183,191,208,238,287,369,517,816,1565,4567
4568,1549,183,191,208,238,288,370,517,815,1565,4568
4569,1550,183,191,209,238,288,370,517,816,1566,4569
4570,1550,183,191,209,239,288,370,518,816,1566,4570
4571,1551,183,191,209,239,288,370,518,816,1566,4571
4572,1550,183,191,209,239,288,370,517,816,1566,4572
4573,1551,184,192,209,239,288,370,517,816,1567,4573
4574,1552,184,192,209,239,288,370,518,816,1567,4574
4575,1552,184,192,209,239,288,371,518,817,1568,4575
4576,1553,184,192,209,239,288,371,518,817,1568,4576
4577,1551,184,192,209,239,288,371,518,817,1568,4577
4578,1552,184,192,209,239,288,371,518,817,1568,4578
4579,1553,184,192,209,239,288,370,518,817,1569,4579
4580,1554,184,192,209,239,288,371,518,818,1569,4580
4581,1553,184,192,209,239,288,371,518,818,1570,4581
4582,1554,184,192,210,239,288,371,519,818,1570,4582
4583,1555,184,192,210,239,288,371,519,818,1570,4583
4584,1554,184,192,209,239,288,371,519,818,1570,4584
4585,1555,184,192,209,239,288,370,519,818,1571,4585
4586,1556,183,192,209,239,288,371,519,819,1571,4586
4587,1555,184,193,210,240,289,371,519,819,1572,4587
4588,1556,184,193,210,240,289,371,520,819,1572,4588
4589,1557,184,193,210,240,289,371,519,819,1572,4589
4590,1556,184,193,210,240,289,372,520,819,1572,4590
4591,1557,184,193,210,240,289,372,520,819,1573,4591
4592,1558,184,192,210,239,289,372,520,820,1573,4592
4593,1558,184,192,210,240,289,372,520,820,1574,4593
4594,1559,184,192,210,240,289,372,520,820,1574,4594
4595,1558,184,192,210,240,289,372,520,820,1574,4595
4596,1559,185,193,210,240,289,372,520,821,1575,4596
4597,1560,185,193,210,240,289,372,520,820,1575,4597
4598,1558,185,193,210,240,289,372,520,821,1575,4598
4599,1559,185,193,210,240,289,372,521,821,1576,4599
4600,1560,185,193,211,240,289,372,520,821,1576,4600
4601,1561,185,193,210,240,289,372,521,821,1576,4601
4602,1560,185,193,210,240,289,372,521,822,1577,4602
4603,1561,185,193,210,240,289,372,521,822,1577,4603
4604,1562,185,193,211,240,289,372,521,822,1578,4604
4605,1562,185,193,211,240,290,373,521,822,1578,4605
4606,1563,185,193,211,240,290,373,521,822,1578,4606
4607,1561,185,193,211,240,290,373,522,823,1579,4607
4608,1562,185,193,211,241,290,373,522,823,1579,4608
4609,1563,184,193,210,240,290,373,522,823,1579,4609
4610,1564,185,194,211,241,290,373,521,823,1579,4610
4611,1564,185,194,211,241,290,373,522,823,1580,4611
4612,1565,185,194,211,241,290,373,522,824,1580,4612
4613,1564,185,194,211,241,290,373,522,823,1580,4613
4614,1565,185,194,211,241,290,373,522,823,1581,4614
4615,1566,185,194,211,241,290,373,522,824,1581,4615
4616,1565,185,194,211,241,291,374,523,824,1582,4616
4617,1566,185,194,211,241,291,374,523,824,1582,4617
4618,1567,185,194,211,241,291,374,523,825,1582,4618
4619,1566,186,194,211,241,291,374,523,825,1583,4619
4620,1567,186,194,211,241,291,374,523,825,1583,4620
4621,1568,186,194,211,241,291,374,523,825,1583,4621
4622,1567,186,194,211,241,291,374,523,825,1583,4622
4623,1568,186,194,212,242,291,374,523,825,1584,4623
4624,1569,186,194,212,242,291,374,524,826,1584,4624
4625,1569,186,194,212,242,291,374,524,826,1585,4625
4626,1570,186,194,212,242,291,374,524,826,1585,4626
4627,1569,186,194,212,242,291,375,524,826,1585,4627
4628,1570,186,194,212,242,291,375,524,826,1586,4628
4629,1571,186,194,212,242,291,375,524,826,1586,4629
4630,1569,186,194,212,242,291,375,524,826,1586,4630
4631,1570,186,194,212,242,292,375,524,827,1587,4631
4632,1571,186,194,212,242,292,375,524,827,1587,4632
4633,1572,186,194,212,242,292,375,524,827,1588,4633
4634,1571,186,194,212,242,292,375,525,827,1588,4634
4635,1572,186,194,211,242,292,375,525,828,1588,4635
4636,1573,186,194,211,242,291,375,525,828,1588,4636
4637,1573,185,194,211,242,292,375,525,828,1589,4637
4638,1574,186,195,212,243,292,375,525,828,1589,4638
4639,1573,186,195,212,242,292,375,525,828,1589,4639
4640,1574,186,195,212,242,292,375,525,829,1590,4640
4641,1575,186,195,212,242,292,376,525,828,1590,4641
4642,1574,186,195,212,242,292,376,526,829,1591,4642
4643,1575,186,195,212,242,292,376,526,829,1591,4643
4644,1576,186,195,212,242,292,376,526,829,1591,4644
4645,1575,186,195,212,242,292,376,526,829,1592,4645
4646,1576,187,194,212,242,292,376,526,829,1592,4646
4647,1577,187,195,213,243,293,376,526,829,1592,4647
4648,1576,187,195,213,243,293,376,526,830,1592,4648
4649,1577,187,195,213,243,293,376,526,830,1593,4649
4650,1578,187,195,213,243,293,376,526,830,1593,4650
4651,1577,187,195,213,243,293,376,526,830,1593,4651
4652,1578,187,195,212,243,293,376,527,831,1594,4652
4653,1579,187,195,213,243,293,377,527,831,1594,4653
4654,1578,187,195,213,243,293,376,527,831,1594,4654
4655,1579,187,195,213,243,293,377,527,831,1595,4655
4656,1580,187,195,213,243,293,377,527,831,1595,4656
4657,1579,187,195,213,243,293,377,527,831,1596,4657
4658,1580,187,195,213,243,293,377,527,831,1596,4658
4659,1581,187,195,213,243,293,377,527,831,1596,4659
4660,1580,187,195,213,243,293,377,527,832,1596,4660
4661,1581,187,195,213,243,293,377,527,832,1597,4661
4662,1582,187,195,213,243,293,377,528,832,1597,4662
4663,1581,187,195,213,243,293,377,528,832,1597,4663
4664,1582,187,195,212,243,293,377,528,833,1598,4664
4665,1583,187,195,213,244,294,377,528,833,1598,4665
4666,1582,187,195,213,244,294,378,528,833,1599,4666
4667,1583,187,195,213,244,294,378,529,833,1599,4667
4668,1584,187,196,213,244,294,378,529,834,1599,4668
4669,1584,187,196,213,244,294,378,528,833,1600,4669
4670,1585,187,196,213,244,294,378,529,834,1600,4670
4671,1584,187,196,213,244,294,378,529,834,1600,4671
4672,1585,187,196,213,244,294,378,529,834,1601,4672
4673,1586,187,196,213,244,294,378,529,834,1601,4673
4674,1584,187,196,213,244,294,378,529,835,1601,4674
4675,1585,187,196,213,244,294,378,529,834,1602,4675
4676,1586,188,196,214,244,295,379,529,834,1602,4676
4677,1587,188,196,214,244,295,379,530,835,1602,4677
4678,1587,188,196,214,244,294,379,529,835,1603,4678
4679,1588,188,196,214,244,294,379,530,835,1603,4679
4680,1587,188,196,214,245,295,379,530,836,1603,4680
4681,1588,188,196,214,244,294,378,529,836,1604,4681
4682,1589,188,196,214,244,294,379,530,836,1604,4682
4683,1587,188,196,214,244,294,379,530,836,1604,4683
4684,1588,188,196,214,244,295,379,530,836,1605,4684
4685,1589,188,196,214,245,295,379,530,836,1605,4685
4686,1590,188,196,214,245,295,379,530,836,1605,4686
4687,1590,188,196,214,244,295,379,530,836,1606,4687
4688,1591,187,196,214,244,295,379,531,837,1606,4688
4689,1590,188,197,215,245,295,379,531,837,1606,4689
4690,1591,188,197,215,245,296,379,531,837,1607,4690
4691,1592,188,196,214,245,295,380,531,837,1607,4691
4692,1591,188,197,214,245,295,380,531,838,1608,4692
4693,1592,188,197,214,245,295,380,531,838,1608,4693
4694,1593,188,197,214,245,295,380,531,838,1608,4694
4695,1592,188,197,214,245,295,380,532,838,1609,4695
4696,1593,188,197,214,245,295,380,532,838,1609,4696
4697,1594,189,196,214,245,295,380,532,839,1609,4697
4698,1593,189,197,215,246,296,381,532,839,1610,4698
4699,1594,188,197,215,245,296,380,532,839,1610,4699
4700,1595,189,197,215,245,296,380,532,839,1610,4700
4701,1594,189,197,215,245,296,380,532,839,1611,4701
4702,1595,189,197,215,245,295,380,532,839,1611,4702
4703,1596,189,197,215,245,296,381,532,839,1611,4703
4704,1596,189,197,215,245,296,381,533,839,1612,4704
4705,1597,189,197,215,245,296,381,533,840,1612,4705
4706,1595,189,197,215,245,296,381,533,840,1612,4706
4707,1596,189,197,215,245,296,381,533,840,1613,4707
4708,1597,189,197,215,246,296,381,533,841,1613,4708
4709,1598,189,197,215,246,296,381,533,840,1613,4709
4710,1598,189,197,215,246,296,381,533,841,1614,4710
4711,1599,189,197,215,246,296,381,533,841,1614,4711
4712,1598,189,197,215,246,297,381,533,841,1614,4712
4713,1599,188,197,215,246,297,381,533,841,1615,4713
4714,1600,189,198,216,246,297,381,533,842,1615,4714
4715,1598,189,198,216,247,297,382,534,842,1615,4715
4716,1599,189,198,215,246,296,381,534,842,1616,4716
4717,1600,189,198,215,246,297,381,534,842,1616,4717
4718,1601,189,198,215,246,297,382,534,842,1616,4718
4719,1600,189,198,216,246,297,382,534,842,1617,4719
4720,1601,189,198,216,247,297,382,534,843,1617,4720
4721,1602,189,198,216,247,297,382,534,843,1617,4721
4722,1602,190,198,216,247,297,382,535,843,1618,4722
4723,1603,190,198,216,247,297,382,535,843,1618,4723
4724,1602,190,198,216,247,297,382,534,843,1618,4724
4725,1603,190,198,216,247,298,383,535,844,1619,4725
4726,1604,190,198,216,246,297,382,535,843,1619,4726
4727,1603,190,198,216,246,297,382,535,844,1620,4727
4728,1604,190,198,216,247,297,383,535,844,1620,4728
4729,1605,190,198,216,247,297,383,535,844,1620,4729
4730,1604,190,198,216,247,297,383,536,844,1621,4730
4731,1605,190,198,216,247,298,383,536,845,1621,4731
4732,1606,190,198,216,247,297,383,536,845,1621,4732
4733,1605,190,198,216,247,298,383,536,845,1622,4733
4734,1606,190,198,216,247,298,383,536,845,1622,4734
4735,1607,190,198,216,247,298,383,536,845,1622,4735
4736,1606,190,198,216,247,298,383,536,845,1622,4736
4737,1607,190,198,216,247,298,383,536,845,1623,4737
4738,1608,190,199,216,247,298,383,536,846,1623,4738
4739,1608,189,199,216,247,298,383,536,846,1624,4739
4740,1609,190,199,216,247,298,383,536,846,1624,4740
4741,1607,190,199,216,247,298,383,537,846,1624,4741
4742,1608,190,199,216,247,298,383,537,847,1625,4742
4743,1609,190,199,217,248,298,384,537,847,1625,4743
4744,1610,190,199,217,248,299,384,537,847,1625,4744
4745,1609,190,199,217,248,299,384,537,847,1626,4745
4746,1610,190,199,217,248,299,384,537,847,1626,4746
4747,1611,191,199,217,248,299,384,538,847,1626,4747
4748,1610,191,199,217,248,298,384,538,848,1627,4748
4749,1611,191,199,217,248,299,384,537,848,1627,4749
4750,1612,191,199,217,248,299,384,538,848,1627,4750
4751,1611,191,199,217,248,299,384,538,848,1628,4751
4752,1612,191,199,217,248,299,385,538,848,1628,4752
4753,1613,191,199,217,248,299,385,538,849,1629,4753
4754,1613,190,199,217,248,299,385,538,848,1629,4754
4755,1614,191,200,217,248,299,385,538,849,1629,4755
4756,1613,191,200,217,248,299,385,538,849,1629,4756
4757,1614,191,199,217,248,299,385,539,849,1630,4757
4758,1615,191,199,217,248,299,385,539,850,1630,4758
4759,1614,191,199,217,248,299,385,539,850,1631,4759
4760,1615,191,199,217,248,299,385,539,850,1631,4760
4761,1616,191,199,217,248,299,385,539,850,1631,4761
4762,1615,191,200,217,248,299,385,539,850,1632,4762
4763,1616,191,199,218,248,300,385,539,850,1632,4763
4764,1617,190,199,218,249,300,386,539,850,1632,4764
4765,1616,191,200,218,249,300,386,539,851,1633,4765
4766,1617,192,200,218,249,300,386,540,851,1633,4766
4767,1618,192,200,218,249,300,386,540,851,1633,4767
4768,1617,191,200,218,249,300,386,540,851,1634,4768
4769,1618,191,200,218,249,300,385,539,851,1634,4769
4770,1619,191,200,218,249,300,386,540,852,1634,4770
4771,1618,191,200,218,249,300,386,540,852,1635,4771
4772,1619,192,200,218,249,300,386,540,852,1635,4772
4773,1620,192,200,218,249,300,386,540,852,1635,4773
4774,1620,192,200,218,249,301,386,540,852,1636,4774
4775,1621,192,200,218,249,301,386,541,853,1636,4775
4776,1619,192,200,218,249,300,386,540,852,1636,4776
4777,1620,192,200,218,249,300,386,541,853,1637,4777
4778,1621,192,200,218,249,300,387,541,853,1637,4778
4779,1622,191,200,218,250,301,387,541,853,1637,4779
4780,1622,192,201,219,250,301,387,541,853,1638,4780
4781,1623,192,201,219,250,301,387,541,854,1638,4781
4782,1621,192,201,219,250,301,388,541,854,1638,4782
4783,1622,192,201,219,250,301,387,541,854,1639,4783
4784,1623,192,201,219,250,301,387,542,854,1639,4784
4785,1624,192,201,219,250,301,387,542,854,1639,4785
4786,1623,192,201,219,250,301,387,542,854,1640,4786
4787,1624,192,201,219,250,301,387,542,855,1640,4787
4788,1625,191,200,219,250,301,388,542,855,1641,4788
4789,1625,192,201,219,250,301,388,542,855,1641,4789
4790,1626,192,201,219,250,301,388,542,855,1641,4790
4791,1625,192,201,219,250,301,388,542,855,1641,4791
4792,1626,192,201,219,250,302,388,542,856,1642,4792
4793,1627,192,201,219,250,302,388,542,856,1642,4793
4794,1625,192,201,219,250,302,388,543,856,1643,4794
4795,1626,192,201,219,250,302,388,543,856,1643,4795
4796,1627,193,201,219,251,302,388,543,856,1643,4796
4797,1628,193,201,219,250,302,388,543,856,1643,4797
4798,1628,193,201,219,250,302,388,543,857,1644,4798
4799,1629,193,201,219,250,302,388,543,857,1644,4799
4800,1628,193,201,219,251,302,389,543,857,1645,4800
4801,1629,193,201,219,251,302,389,544,857,1645,4801
4802,1630,193,201,220,251,302,388,544,857,1645,4802
4803,1629,192,201,219,250,302,388,543,857,1645,4803
4804,1630,193,202,220,251,303,389,544,858,1646,4804
4805,1631,193,202,220,251,302,389,544,858,1646,4805
4806,1630,193,202,220,251,303,389,544,858,1647,4806
4807,1631,193,202,219,251,303,389,544,858,1647,4807
4808,1632,193,202,220,251,303,389,544,858,1647,4808
4809,1631,193,202,220,251,303,389,544,858,1647,4809
4810,1632,193,202,220,251,303,390,545,859,1648,4810
4811,1633,193,202,220,251,303,390,545,859,1649,4811
4812,1632,193,201,220,251,303,390,545,859,1649,4812
4813,1633,193,202,220,251,303,389,545,859,1649,4813
4814,1634,193,202,220,251,303,390,545,860,1649,4814
4815,1634,193,202,220,251,303,390,545,859,1650,4815
4816,1635,193,202,220,251,303,390,545,860,1650,4816
4817,1633,193,202,221,252,303,390,545,860,1650,4817
4818,1634,193,202,221,252,303,390,545,860,1651,4818
4819,1635,193,202,221,252,304,390,545,860,1651,4819
4820,1636,193,202,221,252,303,390,546,861,1652,4820
4821,1636,193,202,221,252,303,390,546,861,1652,4821
4822,1637,194,202,221,252,304,390,546,861,1652,4822
4823,1636,194,202,221,252,304,390,546,861,1652,4823
4824,1637,194,202,221,252,304,390,546,861,1653,4824
4825,1638,194,202,221,252,304,390,546,861,1653,4825
4826,1637,194,202,221,252,304,391,547,861,1653,4826
4827,1638,194,202,221,252,304,391,547,862,1654,4827
4828,1639,194,202,221,252,304,391,547,862,1654,4828
4829,1637,194,202,221,252,304,391,547,862,1655,4829
4830,1638,194,202,221,252,304,391,547,862,1655,4830
4831,1639,194,202,220,252,304,391,547,862,1655,4831
4832,1640,193,202,220,252,304,391,547,862,1655,4832
4833,1640,194,203,221,253,304,391,547,863,1656,4833
4834,1641,194,203,221,253,305,391,547,863,1656,4834
4835,1640,194,203,221,252,304,391,547,863,1656,4835
4836,1641,194,203,221,253,304,391,547,863,1657,4836
4837,1642,194,203,221,253,304,391,547,863,1657,4837
4838,1641,194,203,221,253,304,392,548,864,1658,4838
4839,1642,194,203,221,253,304,391,547,864,1658,4839
4840,1643,194,203,221,252,304,391,548,864,1658,4840
4841,1642,195,202,221,252,304,391,548,864,1659,4841
4842,1643,194,203,222,253,305,392,549,865,1659,4842
4843,1644,194,203,221,253,305,392,548,865,1659,4843
4844,1643,194,203,221,253,305,392,548,864,1659,4844
4845,1644,194,203,221,253,305,392,548,865,1660,4845
4846,1645,194,203,221,253,305,392,549,865,1660,4846
4847,1644,195,203,221,253,305,392,549,865,1660,4847
4848,1645,195,203,221,253,305,392,549,866,1661,4848
4849,1646,195,203,221,253,305,393,549,866,1661,4849
4850,1645,195,204,222,253,305,393,549,866,1662,4850
4851,1646,195,203,222,254,305,392,549,866,1662,4851
4852,1647,195,203,222,254,305,392,549,866,1662,4852
4853,1646,195,203,222,254,305,393,549,866,1662,4853
4854,1647,195,203,222,254,306,393,550,867,1663,4854
4855,1648,195,203,222,254,306,393,550,867,1664,4855
4856,1647,195,203,221,254,306,393,550,867,1664,4856
4857,1648,195,203,222,254,306,393,550,867,1664,4857
4858,1649,195,203,222,254,306,393,550,867,1664,4858
4859,1648,195,203,222,253,306,393,550,868,1665,4859
4860,1649,195,203,221,253,306,393,550,867,1665,4860
4861,1650,195,203,222,254,306,393,550,868,1666,4861
4862,1649,195,203,222,254,306,394,551,868,1666,4862
4863,1650,195,204,222,254,306,394,551,868,1666,4863
4864,1651,195,204,222,254,306,394,551,868,1667,4864
4865,1651,195,204,222,254,306,394,551,869,1667,4865
4866,1652,195,204,222,254,306,394,551,869,1667,4866
4867,1651,195,204,222,254,306,394,551,869,1667,4867
4868,1652,196,204,222,254,306,394,551,869,1668,4868
4869,1653,196,205,223,254,306,394,551,869,1668,4869
4870,1652,196,204,222,254,306,394,551,869,1668,4870
4871,1653,196,204,222,254,306,394,551,870,1669,4871
4872,1654,196,204,222,254,307,394,552,870,1669,4872
4873,1653,196,204,222,254,307,394,552,870,1670,4873
4874,1654,196,204,223,255,307,395,552,870,1670,4874
4875,1655,196,205,223,255,307,395,552,870,1670,4875
4876,1654,196,205,223,255,307,395,552,870,1671,4876
4877,1655,196,205,223,255,307,395,552,871,1671,4877
4878,1656,196,204,223,255,307,395,552,871,1671,4878
4879,1654,196,204,223,255,307,395,553,871,1672,4879
4880,1655,196,204,223,255,307,395,552,871,1672,4880
4881,1656,196,204,223,255,307,395,553,871,1672,4881
4882,1657,196,204,223,255,307,395,553,872,1673,4882
4883,1657,196,204,223,254,307,395,553,872,1673,4883
4884,1658,196,204,223,255,307,395,553,872,1673,4884
4885,1657,195,204,223,255,307,395,553,872,1674,4885
4886,1658,196,205,224,255,307,396,553,872,1674,4886
4887,1659,196,205,223,255,308,396,553,872,1674,4887
4888,1658,196,205,224,255,308,396,553,873,1675,4888
4889,1659,196,205,223,255,308,396,554,873,1675,4889
4890,1660,196,205,223,255,308,396,554,873,1676,4890
4891,1659,196,205,223,255,308,396,554,873,1676,4891
4892,1660,196,205,223,256,308,396,554,873,1676,4892
4893,1661,196,205,223,256,308,396,554,873,1676,4893
4894,1661,197,206,224,256,308,396,554,874,1677,4894
4895,1662,196,205,224,256,308,396,554,874,1677,4895
4896,1661,197,205,224,256,308,396,554,874,1677,4896
4897,1662,197,206,224,256,308,396,554,874,1678,4897
4898,1663,197,206,224,256,309,397,555,874,1678,4898
4899,1662,197,206,224,256,309,397,555,875,1678,4899
4900,1663,197,206,224,256,308,397,555,875,1679,4900
4901,1664,197,206,224,256,308,397,555,875,1679,4901
4902,1663,197,206,224,256,308,397,555,875,1679,4902
4903,1664,197,206,224,256,309,397,555,875,1680,4903
4904,1665,197,205,224,256,309,397,556,875,1680,4904
4905,1664,197,205,224,256,309,397,555,876,1680,4905
4906,1665,197,205,224,256,309,397,556,876,1681,4906
4907,1666,197,205,224,256,309,397,555,876,1681,4907
4908,1665,197,206,224,256,309,397,555,876,1682,4908
4909,1666,197,206,224,256,309,397,555,876,1682,4909
4910,1667,197,206,224,256,309,397,556,876,1682,4910
4911,1665,196,206,224,256,309,397,556,877,1683,4911
4912,1666,197,206,225,256,309,397,556,877,1683,4912
4913,1667,197,206,225,256,309,397,556,877,1683,4913
4914,1668,198,206,224,256,309,397,556,877,1684,4914
4915,1667,197,206,224,257,309,398,556,878,1684,4915
4916,1668,197,206,225,257,309,398,557,878,1684,4916
4917,1669,198,206,225,257,309,398,557,878,1685,4917
4918,1669,198,207,225,257,310,398,557,878,1685,4918
4919,1670,198,207,225,257,309,398,557,878,1685,4919
4920,1669,198,207,225,257,310,398,557,879,1686,4920
4921,1670,198,206,225,257,310,398,557,879,1686,4921
4922,1671,198,206,225,257,310,398,557,879,1686,4922
4923,1670,198,207,224,257,310,398,557,879,1687,4923
4924,1671,198,207,225,257,310,399,558,879,1687,4924
4925,1672,198,207,225,257,310,399,558,879,1687,4925
4926,1671,198,207,225,257,310,399,558,879,1688,4926
4927,1672,198,207,225,257,310,399,558,880,1688,4927
4928,1673,198,206,225,257,310,399,558,880,1689,4928
4929,1672,198,206,225,257,310,399,558,880,1689,4929
4930,1673,198,206,225,257,310,399,558,880,1689,4930
4931,1674,198,206,225,257,310,399,558,880,1690,4931
4932,1674,198,206,225,257,310,399,559,880,1690,4932
4933,1675,198,207,225,257,310,399,558,881,1690,4933
4934,1674,198,207,225,257,310,399,558,881,1690,4934
4935,1675,198,207,225,257,310,399,558,881,1691,4935
4936,1676,198,207,225,258,310,399,559,881,1691,4936
4937,1675,198,207,226,258,311,400,559,881,1691,4937
4938,1676,198,207,226,258,311,400,559,881,1692,4938
4939,1677,199,207,226,258,311,400,559,882,1692,4939
4940,1675,199,207,226,258,311,400,559,882,1693,4940
4941,1676,199,207,226,258,311,400,559,882,1693,4941
4942,1677,199,208,226,258,311,400,560,882,1693,4942
4943,1678,199,208,226,258,311,400,560,883,1694,4943
4944,1678,199,208,226,258,311,400,560,883,1694,4944
4945,1679,199,208,226,258,311,400,560,883,1695,4945
4946,1677,199,208,226,258,311,400,560,883,1695,4946
4947,1678,199,208,226,258,311,400,560,883,1695,4947
4948,1679,199,208,226,258,311,400,560,883,1695,4948
4949,1680,199,208,226,258,311,400,560,884,1696,4949
4950,1680,199,208,226,259,312,400,560,883,1696,4950
4951,1681,199,208,226,259,312,401,560,884,1696,4951
4952,1680,199,208,226,259,312,401,561,884,1696,4952
4953,1681,199,207,226,258,311,401,560,884,1697,4953
4954,1682,198,207,226,258,311,401,561,884,1697,4954
4955,1681,199,208,227,259,312,401,561,885,1697,4955
4956,1682,199,208,227,259,312,401,561,884,1698,4956
4957,1683,199,208,226,258,312,401,561,884,1698,4957
4958,1682,199,208,226,259,312,401,561,885,1698,4958
4959,1683,199,208,227,259,312,401,561,885,1699,4959
4960,1684,199,208,227,259,312,401,561,885,1699,4960
4961,1683,199,208,227,259,312,401,562,886,1700,4961
4962,1684,199,208,227,259,312,402,562,886,1700,4962
4963,1685,200,208,227,259,312,401,562,886,1700,4963
4964,1684,200,208,227,259,312,402,562,886,1701,4964
4965,1685,199,208,227,259,312,402,562,887,1701,4965
4966,1686,200,209,227,259,312,402,562,886,1701,4966
4967,1685,200,209,227,259,312,402,562,886,1702,4967
4968,1686,200,209,227,259,312,402,562,887,1702,4968
4969,1687,200,209,227,259,312,402,562,887,1703,4969
4970,1687,200,209,227,259,313,402,563,887,1703,4970
4971,1688,200,209,227,260,313,402,563,887,1703,4971
4972,1686,200,209,227,260,313,402,563,888,1704,4972
4973,1687,200,209,227,260,313,402,563,888,1704,4973
4974,1688,200,209,227,260,313,402,563,888,1704,4974
4975,1689,200,209,227,260,313,403,563,888,1704,4975
4976,1688,200,209,228,260,313,403,563,888,1705,4976
4977,1689,200,209,228,260,313,403,563,888,1705,4977
4978,1690,200,209,228,260,313,402,563,888,1705,4978
4979,1690,200,208,227,260,313,403,564,889,1706,4979
4980,1691,199,208,228,260,313,403,564,889,1706,4980
4981,1690,200,209,228,260,313,403,564,889,1706,4981
4982,1691,200,209,228,260,313,403,564,889,1707,4982
4983,1692,200,209,228,260,313,403,564,890,1707,4983
4984,1691,200,209,228,260,313,403,564,890,1708,4984
4985,1692,200,209,228,260,313,403,564,890,1708,4985
4986,1693,200,209,228,260,314,403,564,890,1708,4986
4987,1692,200,209,228,260,313,403,564,890,1708,4987
4988,1693,200,209,228,260,314,403,564,890,1709,4988
4989,1694,201,209,228,260,314,404,565,890,1709,4989
4990,1693,200,209,228,260,314,404,565,891,1710,4990
4991,1694,200,209,228,260,314,404,565,891,1710,4991
4992,1695,200,209,228,260,314,404,565,891,1710,4992
4993,1694,200,209,228,261,314,404,565,891,1711,4993
4994,1695,200,209,228,261,314,404,565,891,1711,4994
4995,1696,201,210,228,261,314,404,565,891,1711,4995
4996,1695,201,210,229,261,315,404,565,892,1712,4996
4997,1696,201,210,229,261,315,404,565,892,1712,4997
4998,1697,201,210,229,261,315,404,566,893,1712,4998
4999,1696,201,210,229,261,314,404,566,892,1713,4999
5000,1697,201,210,229,261,315,405,566,893,1713,5000
5001,1698,201,210,229,262,315,405,566,893,1714,5001
5002,1698,201,210,229,262,315,405,566,893,1714,5002
5003,1699,201,210,229,262,315,405,566,893,1714,5003
5004,1697,201,210,229,262,315,405,567,893,1714,5004
5005,1698,200,209,229,261,315,405,567,894,1715,5005
5006,1699,201,210,229,261,315,405,567,894,1715,5006
5007,1700,201,210,229,261,315,405,567,894,1716,5007
5008,1699,201,210,229,261,315,405,567,894,1716,5008
5009,1700,201,210,229,261,315,405,567,894,1716,5009
5010,1701,201,210,229,262,315,405,567,894,1716,5010
5011,1700,201,210,229,262,315,406,567,894,1717,5011
5012,1701,201,210,229,262,316,406,568,895,1717,5012
5013,1702,201,210,229,262,316,406,568,895,1717,5013
5014,1702,202,211,229,262,315,406,568,895,1718,5014
5015,1703,201,210,229,262,316,406,568,895,1718,5015
5016,1702,201,211,229,262,316,406,568,896,1719,5016
5017,1703,201,211,229,262,316,406,568,896,1719,5017
5018,1704,201,211,229,262,316,406,568,896,1719,5018
5019,1703,202,210,229,262,316,406,568,896,1720,5019
5020,1704,202,211,230,263,316,406,568,896,1720,5020
5021,1705,202,211,230,262,316,407,568,896,1720,5021
5022,1704,201,210,230,262,316,407,568,897,1721,5022
5023,1705,201,211,230,262,316,407,569,897,1721,5023
5024,1706,202,211,230,263,316,406,569,897,1721,5024
5025,1705,202,211,230,263,316,407,569,897,1722,5025
5026,1706,202,211,230,263,316,407,569,897,1722,5026
5027,1707,202,211,230,263,317,407,569,897,1722,5027
5028,1706,202,211,230,262,316,407,569,897,1723,5028
5029,1707,202,211,230,262,317,407,569,898,1723,5029
5030,1708,202,211,230,263,317,407,569,898,1723,5030
5031,1707,202,211,230,263,317,407,569,898,1724,5031
5032,1708,202,211,230,263,317,407,570,898,1724,5032
5033,1709,202,211,230,263,317,407,570,899,1724,5033
5034,1708,202,211,229,263,317,407,570,899,1725,5034
5035,1709,203,211,230,263,317,407,570,899,1725,5035
5036,1710,202,211,230,263,317,407,570,899,1725,5036
5037,1710,202,211,230,263,317,408,570,899,1726,5037
5038,1711,202,211,230,263,317,408,571,900,1726,5038
5039,1710,202,211,230,263,317,408,571,899,1726,5039
5040,1711,202,211,230,263,317,408,571,900,1727,5040
5041,1712,202,211,230,263,317,408,571,900,1727,5041
5042,1711,203,211,230,263,317,408,570,900,1728,5042
5043,1712,203,212,230,263,317,408,571,900,1728,5043
5044,1713,203,212,231,263,318,408,571,900,1728,5044
5045,1712,202,211,231,263,318,408,571,901,1728,5045
5046,1713,203,212,231,263,318,408,571,901,1729,5046
5047,1714,203,212,231,264,318,409,571,901,1729,5047
5048,1712,203,212,231,264,318,409,572,901,1730,5048
5049,1713,203,212,231,264,318,409,572,902,1730,5049
5050,1714,203,212,231,264,318,409,572,902,1730,5050
5051,1715,203,212,231,264,318,409,572,902,1731,5051
5052,1714,203,212,231,264,318,409,572,902,1731,5052
5053,1715,203,212,231,264,318,409,572,902,1731,5053
5054,1716,203,211,231,264,318,409,572,902,1732,5054
5055,1716,203,212,231,264,318,409,572,903,1732,5055
5056,1717,203,212,231,264,318,409,572,902,1732,5056
5057,1715,203,212,231,264,318,409,572,902,1732,5057
5058,1716,203,212,231,264,318,409,572,903,1733,5058
5059,1717,203,212,231,264,319,409,572,903,1733,5059
5060,1718,204,212,231,264,319,410,573,903,1733,5060
5061,1718,204,212,231,264,319,410,573,904,1734,5061
5062,1719,204,212,231,264,318,409,573,904,1734,5062
5063,1718,204,212,231,264,318,409,573,904,1735,5063
5064,1719,204,212,232,264,319,410,574,904,1735,5064
5065,1720,204,212,231,264,319,410,574,904,1735,5065
5066,1719,204,212,231,264,319,410,574,905,1736,5066
5067,1720,204,212,232,265,319,410,573,904,1736,5067
5068,1721,204,212,232,265,319,410,574,905,1736,5068
5069,1720,204,213,232,264,319,410,574,905,1737,5069
5070,1721,204,213,232,265,319,411,574,905,1737,5070
5071,1722,204,213,232,265,319,410,574,905,1737,5071
5072,1721,204,213,232,265,319,410,574,906,1738,5072
5073,1722,204,213,232,265,319,410,574,906,1738,5073
5074,1723,204,212,231,265,319,411,574,906,1738,5074
5075,1722,204,213,232,265,319,411,575,906,1739,5075
5076,1723,204,213,232,265,320,411,575,906,1739,5076
5077,1724,204,213,232,265,320,411,575,906,1739,5077
5078,1724,204,213,232,265,320,411,575,907,1740,5078
5079,1725,204,213,232,265,319,411,575,907,1740,5079
5080,1723,204,213,232,265,320,411,575,907,1741,5080
5081,1724,204,213,232,265,320,411,575,907,1741,5081
5082,1725,204,213,232,265,320,411,575,907,1741,5082
5083,1726,204,213,232,265,320,411,576,908,1742,5083
5084,1725,204,213,232,265,320,411,575,908,1742,5084
5085,1726,204,213,232,265,320,411,576,908,1742,5085
5086,1727,204,213,232,266,320,412,576,908,1743,5086
5087,1726,205,213,232,266,320,412,576,908,1743,5087
5088,1727,205,213,232,266,320,412,576,908,1743,5088
5089,1728,205,213,233,266,320,412,576,908,1743,5089
5090,1728,205,213,233,266,321,412,576,909,1744,5090
5091,1729,204,213,233,266,321,412,576,909,1745,5091
5092,1727,205,214,233,266,321,412,577,909,1745,5092
5093,1728,205,214,233,265,320,412,577,909,1745,5093
5094,1729,205,214,232,266,321,412,577,909,1745,5094
5095,1730,205,214,233,266,321,412,577,909,1746,5095
5096,1730,205,214,233,266,321,413,577,909,1746,5096
5097,1731,205,214,233,266,321,413,577,910,1746,5097
5098,1730,205,214,233,266,321,413,577,910,1746,5098
5099,1731,204,214,233,266,321,413,577,910,1747,5099
5100,1732,205,213,233,266,321,413,577,910,1747,5100
5101,1732,205,214,233,266,321,413,577,911,1748,5101
5102,1733,205,214,233,266,321,413,577,911,1748,5102
5103,1731,205,214,233,266,321,413,578,911,1748,5103
5104,1732,205,214,233,266,321,413,578,911,1749,5104
5105,1733,205,214,233,266,321,413,578,911,1749,5105
5106,1734,205,214,233,267,321,413,578,912,1749,5106
5107,1734,205,214,233,267,321,413,578,912,1750,5107
5108,1735,205,214,233,267,321,413,578,912,1750,5108
5109,1732,205,214,233,266,322,413,578,912,1750,5109
5110,1733,205,214,233,267,322,414,578,912,1751,5110
5111,1734,205,214,233,267,322,414,579,913,1751,5111
5112,1735,206,214,234,267,322,414,579,913,1752,5112
5113,1736,206,214,234,267,322,414,579,913,1752,5113
5114,1736,206,214,234,267,322,414,579,913,1752,5114
5115,1737,206,214,234,267,322,414,579,913,1752,5115
5116,1736,206,214,234,267,322,414,579,913,1753,5116
5117,1737,206,214,234,267,322,415,579,913,1753,5117
5118,1738,206,215,234,267,322,415,580,914,1754,5118
5119,1737,206,215,234,267,322,414,580,914,1754,5119
5120,1738,206,215,234,267,322,414,580,914,1754,5120
5121,1739,206,215,234,267,322,414,580,914,1754,5121
5122,1739,206,215,234,267,322,414,579,914,1755,5122
5123,1740,206,215,234,267,322,414,580,915,1755,5123
5124,1739,206,215,234,268,322,415,580,915,1756,5124
5125,1740,206,215,234,268,323,415,580,915,1756,5125
5126,1741,206,215,234,267,323,415,580,915,1756,5126
5127,1740,206,215,234,268,322,415,580,915,1757,5127
5128,1741,206,215,234,268,323,415,580,915,1757,5128
5129,1742,206,215,234,268,323,415,580,916,1757,5129
5130,1741,206,215,234,268,323,415,580,916,1758,5130
5131,1742,206,215,234,268,323,415,581,916,1758,5131
5132,1743,206,215,234,268,323,415,581,916,1758,5132
5133,1742,206,215,234,268,323,415,581,916,1758,5133
5134,1743,206,215,234,268,323,416,581,916,1759,5134
5135,1744,206,215,235,268,323,416,581,917,1759,5135
5136,1743,207,215,235,268,323,416,582,917,1760,5136
5137,1744,207,215,235,269,323,416,581,917,1760,5137
5138,1745,207,216,235,269,323,416,582,917,1760,5138
5139,1744,207,216,235,269,323,416,582,918,1761,5139
5140,1745,207,215,235,269,324,416,582,918,1761,5140
5141,1746,207,216,235,269,324,416,582,918,1761,5141
5142,1745,207,216,235,268,323,416,582,918,1762,5142
5143,1746,207,216,235,268,324,416,582,918,1762,5143
5144,1747,207,216,235,268,324,416,582,918,1763,5144
5145,1746,207,216,235,269,324,417,582,918,1763,5145
5146,1747,207,216,235,269,324,417,583,919,1763,5146
5147,1748,207,216,235,268,323,416,582,919,1763,5147
5148,1748,207,216,235,268,324,416,583,919,1764,5148
5149,1749,207,216,235,269,324,417,583,919,1764,5149
5150,1748,207,216,235,269,324,417,583,919,1764,5150
5151,1749,207,216,235,269,324,417,583,920,1765,5151
5152,1750,207,216,235,269,324,417,583,920,1765,5152
5153,1748,207,216,235,269,324,417,583,920,1766,5153
5154,1749,207,216,235,269,324,417,583,920,1766,5154
5155,1750,207,216,236,269,324,417,584,920,1766,5155
5156,1751,207,216,236,269,324,417,584,920,1766,5156
5157,1751,207,216,236,269,325,417,584,921,1767,5157
5158,1752,207,216,236,269,325,418,584,921,1767,5158
5159,1750,207,216,236,269,325,418,584,921,1767,5159
5160,1751,207,217,236,269,325,418,584,921,1768,5160
5161,1752,207,216,235,269,325,417,584,921,1768,5161
5162,1753,208,217,236,270,325,418,584,921,1768,5162
5163,1752,207,217,236,270,325,418,585,922,1769,5163
5164,1753,207,217,236,270,325,418,585,922,1769,5164
5165,1754,208,217,236,270,325,418,585,922,1770,5165
5166,1754,208,217,236,270,325,418,585,922,1770,5166
5167,1755,208,217,236,270,324,418,585,923,1770,5167
5168,1754,208,217,237,270,325,419,585,923,1771,5168
5169,1755,208,217,237,270,325,418,585,923,1771,5169
5170,1756,208,217,237,270,326,419,585,923,1771,5170
5171,1755,208,217,236,270,325,418,585,923,1772,5171
5172,1756,208,216,236,270,325,418,585,923,1772,5172
5173,1757,208,217,237,270,326,419,586,923,1772,5173
5174,1756,208,217,237,270,326,419,586,924,1773,5174
5175,1757,208,217,236,270,326,419,586,924,1773,5175
5176,1758,208,217,236,270,326,419,586,924,1774,5176
5177,1757,208,217,237,270,326,419,586,924,1774,5177
5178,1758,208,217,237,270,326,419,586,924,1774,5178
5179,1759,208,217,237,270,326,419,586,925,1775,5179
5180,1758,208,217,237,270,326,419,586,925,1775,5180
5181,1759,208,217,237,271,326,420,587,925,1775,5181
5182,1760,208,217,237,271,326,420,587,925,1775,5182
5183,1759,208,218,237,271,326,419,587,925,1776,5183
5184,1760,208,218,237,271,326,419,587,925,1776,5184
5185,1761,208,218,237,271,326,419,587,925,1776,5185
5186,1760,208,218,237,271,326,419,587,926,1777,5186
5187,1761,208,218,237,271,327,420,587,926,1777,5187
5188,1762,209,218,237,271,327,420,588,926,1778,5188
5189,1761,209,218,237,271,327,420,588,926,1778,5189
5190,1762,208,218,237,271,327,420,587,927,1778,5190
5191,1763,209,218,238,271,326,420,588,927,1778,5191
5192,1763,209,218,238,271,326,420,588,927,1779,5192
5193,1764,209,218,237,271,326,420,588,927,1779,5193
5194,1762,209,218,238,271,327,421,588,927,1780,5194
5195,1763,209,218,238,271,327,421,588,927,1780,5195
5196,1764,209,218,238,271,327,420,588,928,1780,5196
5197,1765,209,218,238,272,327,421,588,928,1780,5197
5198,1765,209,218,237,271,327,421,588,928,1781,5198
5199,1766,209,218,237,271,327,421,589,928,1781,5199
5200,1765,209,218,238,271,327,421,589,929,1782,5200
5201,1766,209,218,238,272,327,421,589,928,1782,5201
5202,1767,209,218,238,272,327,421,589,929,1782,5202
5203,1765,209,218,238,272,327,421,589,929,1783,5203
5204,1766,209,218,238,272,328,421,589,929,1783,5204
5205,1767,209,218,238,272,328,422,589,929,1783,5205
5206,1768,209,219,238,272,327,421,589,929,1784,5206
5207,1768,209,219,238,272,327,421,589,929,1784,5207
5208,1769,209,219,238,272,328,421,590,930,1784,5208
5209,1768,209,219,238,272,328,422,590,930,1785,5209
5210,1769,209,219,238,272,328,422,590,930,1785,5210
5211,1770,209,219,238,272,328,422,590,931,1785,5211
5212,1769,209,219,238,272,328,422,590,931,1786,5212
5213,1770,209,219,238,272,328,422,590,931,1786,5213
5214,1771,209,219,238,272,328,422,590,931,1786,5214
5215,1770,210,219,238,272,328,422,590,931,1787,5215
5216,1771,209,219,239,272,328,422,590,931,1787,5216
5217,1772,209,219,239,272,328,422,591,931,1787,5217
5218,1771,210,219,239,273,328,422,591,932,1788,5218
5219,1772,210,219,239,273,328,422,591,932,1788,5219
5220,1773,210,219,239,273,329,423,591,932,1789,5220
5221,1772,210,219,239,273,329,423,591,932,1789,5221
5222,1773,210,219,239,273,328,423,591,932,1789,5222
5223,1774,210,219,239,273,329,423,591,932,1789,5223
5224,1774,210,219,239,273,329,423,591,932,1790,5224
5225,1775,210,219,239,273,329,423,592,933,1790,5225
5226,1773,210,219,239,273,329,423,592,933,1791,5226
5227,1774,210,219,239,273,329,422,591,933,1791,5227
5228,1775,210,219,239,272,329,423,592,933,1791,5228
5229,1776,210,219,239,273,329,423,592,934,1791,5229
5230,1776,211,220,240,273,329,423,592,934,1792,5230
5231,1777,210,220,240,273,329,423,592,934,1792,5231
5232,1776,210,220,240,273,329,424,592,934,1792,5232
5233,1777,210,219,239,273,329,424,592,934,1793,5233
5234,1778,210,219,239,273,329,424,593,934,1793,5234
5235,1777,210,220,239,273,329,423,592,935,1794,5235
5236,1778,210,220,239,273,329,423,593,935,1794,5236
5237,1779,210,220,239,274,330,424,593,935,1794,5237
5238,1777,210,220,239,274,330,424,593,935,1795,5238
5239,1778,211,220,240,274,330,424,593,935,1795,5239
5240,1779,211,219,240,274,330,424,593,935,1795,5240
5241,1780,211,220,240,274,330,424,593,935,1795,5241
5242,1780,210,220,240,274,330,424,593,936,1796,5242
5243,1781,210,220,240,274,330,424,593,936,1796,5243
5244,1780,210,220,240,274,330,424,593,936,1796,5244
5245,1781,211,220,240,274,330,424,594,936,1797,5245
5246,1782,211,220,240,274,330,424,594,937,1797,5246
5247,1781,211,220,240,274,330,424,594,937,1798,5247
5248,1782,211,220,240,274,330,424,594,937,1798,5248
5249,1783,211,220,240,274,330,424,594,937,1798,5249
5250,1782,211,220,240,274,330,425,594,937,1799,5250
5251,1783,211,220,240,274,330,425,594,937,1799,5251
5252,1784,211,220,240,274,330,425,595,938,1800,5252
5253,1783,211,220,240,275,331,425,595,938,1800,5253
5254,1784,211,220,240,275,331,425,595,938,1800,5254
5255,1785,211,221,240,274,330,425,595,938,1800,5255
5256,1784,211,220,240,274,331,425,595,938,1800,5256
5257,1785,210,221,240,274,331,425,595,938,1801,5257
5258,1786,211,221,240,275,331,426,595,938,1801,5258
5259,1785,211,221,240,275,331,426,596,939,1802,5259
5260,1786,211,221,241,275,331,426,596,939,1802,5260
5261,1787,211,221,240,275,331,426,596,939,1802,5261
5262,1786,211,221,241,275,331,426,596,940,1803,5262
5263,1787,211,221,241,275,331,426,596,940,1803,5263
5264,1788,211,221,241,275,331,426,596,940,1804,5264
5265,1787,211,221,241,275,331,426,596,940,1804,5265
5266,1788,212,221,241,275,332,426,596,940,1804,5266
5267,1789,211,221,241,275,332,426,596,940,1804,5267
5268,1789,212,221,241,275,332,426,596,941,1805,5268
5269,1790,212,221,241,276,332,426,597,941,1805,5269
5270,1788,212,221,241,275,331,426,596,940,1805,5270
5271,1789,212,221,241,275,331,427,597,941,1806,5271
5272,1790,212,221,241,275,332,427,597,941,1806,5272
5273,1791,212,221,241,275,332,427,597,941,1807,5273
5274,1790,212,221,241,275,332,427,597,942,1807,5274
5275,1791,212,221,241,275,331,427,597,942,1807,5275
5276,1792,212,221,241,275,332,427,597,942,1808,5276
5277,1792,212,221,241,275,332,427,598,942,1808,5277
5278,1793,212,221,241,275,332,427,597,942,1808,5278
5279,1792,212,221,241,276,332,427,598,942,1808,5279
5280,1793,212,221,241,276,332,427,597,942,1809,5280
5281,1794,212,221,241,276,332,427,598,943,1809,5281
5282,1793,212,221,242,276,333,427,598,943,1810,5282
5283,1794,212,221,242,276,333,427,598,943,1810,5283
5284,1795,212,222,242,276,332,427,598,943,1810,5284
5285,1794,212,222,242,276,332,428,598,943,1810,5285
5286,1795,213,222,242,276,333,428,599,944,1811,5286
5287,1796,213,222,242,276,333,428,599,944,1811,5287
5288,1795,212,222,242,276,333,428,599,944,1812,5288
5289,1796,213,222,242,276,333,428,599,944,1812,5289
5290,1797,213,222,242,276,333,428,599,945,1812,5290
5291,1795,213,222,242,277,333,428,599,944,1813,5291
5292,1796,213,222,242,277,333,428,599,945,1813,5292
5293,1797,213,222,242,277,334,428,599,945,1813,5293
5294,1798,213,222,242,276,333,428,599,945,1814,5294
5295,1798,213,222,242,276,333,428,599,945,1814,5295
5296,1799,213,222,242,277,333,429,600,946,1814,5296
5297,1798,213,221,242,277,334,429,600,946,1815,5297
5298,1799,213,222,242,277,334,429,600,946,1815,5298
5299,1800,213,222,242,276,333,429,600,946,1816,5299
5300,1799,213,222,242,276,333,429,600,946,1816,5300
5301,1800,213,222,242,277,334,429,600,947,1816,5301
5302,1801,213,222,242,277,334,429,600,946,1816,5302
5303,1800,213,222,242,277,334,429,600,947,1817,5303
5304,1801,213,223,242,277,334,429,601,947,1817,5304
5305,1802,213,223,243,277,334,430,601,947,1818,5305
5306,1801,213,223,243,277,334,429,600,947,1818,5306
5307,1802,213,223,243,277,334,429,601,948,1818,5307
5308,1803,213,223,243,277,334,429,601,948,1818,5308
5309,1803,213,223,243,277,334,429,601,948,1819,5309
5310,1804,213,223,243,277,334,430,601,948,1819,5310
5311,1802,213,223,243,278,334,430,601,948,1820,5311
5312,1803,214,223,243,278,334,430,602,948,1820,5312
5313,1804,214,223,242,277,334,430,601,948,1820,5313
5314,1805,214,223,243,278,335,430,601,949,1821,5314
5315,1804,213,223,243,277,334,430,602,949,1821,5315
5316,1805,214,223,243,277,335,430,602,949,1821,5316
5317,1806,214,223,243,278,335,430,602,949,1822,5317
5318,1806,214,222,243,278,335,431,602,950,1822,5318
5319,1807,214,223,243,278,335,430,602,949,1822,5319
5320,1806,214,223,243,278,335,430,602,949,1823,5320
5321,1807,214,223,243,278,335,430,602,950,1823,5321
5322,1808,214,223,243,278,335,431,603,950,1823,5322
5323,1807,214,223,243,278,335,430,602,950,1824,5323
5324,1808,214,223,243,278,335,431,603,951,1824,5324
5325,1809,214,223,243,278,335,431,603,951,1824,5325
5326,1808,214,224,244,278,335,431,603,951,1825,5326
5327,1809,214,224,244,278,335,431,603,951,1825,5327
5328,1810,214,224,244,278,336,432,603,951,1826,5328
5329,1809,214,224,244,278,336,432,603,951,1826,5329
5330,1810,214,224,244,278,336,431,603,951,1826,5330
5331,1811,214,224,244,278,336,431,603,951,1826,5331
5332,1810,214,224,244,279,336,432,604,952,1827,5332
5333,1811,214,224,244,279,336,432,604,952,1827,5333
5334,1812,214,224,244,279,336,432,604,952,1828,5334
5335,1811,214,224,244,279,336,432,604,953,1828,5335
5336,1812,214,224,244,279,336,432,604,953,1828,5336
5337,1813,215,224,244,279,336,432,604,953,1829,5337
5338,1812,215,224,244,279,336,432,604,953,1829,5338
5339,1813,215,224,244,279,336,432,604,953,1829,5339
5340,1814,215,224,244,279,336,432,605,953,1830,5340
5341,1813,215,224,244,279,336,432,605,953,1830,5341
5342,1814,215,224,244,279,336,432,605,954,1830,5342
5343,1815,215,224,244,279,336,432,605,954,1831,5343
5344,1814,215,224,244,279,336,432,605,954,1831,5344
5345,1815,215,224,244,279,336,432,605,954,1831,5345
5346,1816,215,224,244,279,337,433,605,954,1831,5346
5347,1816,215,224,245,279,337,433,605,954,1832,5347
5348,1817,215,224,245,279,337,433,606,955,1832,5348
5349,1815,215,224,245,279,336,433,605,955,1833,5349
5350,1816,215,224,245,279,336,433,606,955,1833,5350
5351,1817,215,225,245,280,337,433,605,955,1833,5351
5352,1818,215,225,245,280,337,433,606,955,1834,5352
5353,1817,215,225,245,280,337,433,606,956,1834,5353
5354,1818,215,225,245,280,337,433,606,956,1834,5354
5355,1819,215,225,245,280,337,433,606,956,1835,5355
5356,1819,215,225,245,280,337,433,606,956,1835,5356
5357,1820,215,225,245,280,337,434,607,957,1835,5357
5358,1819,215,225,245,280,338,434,607,957,1836,5358
5359,1820,215,225,245,280,337,434,607,957,1836,5359
5360,1821,215,225,245,280,337,434,607,957,1836,5360
5361,1821,216,225,245,280,337,434,607,957,1837,5361
5362,1822,216,225,245,280,338,434,607,957,1837,5362
5363,1819,216,225,245,280,337,434,607,957,1837,5363
5364,1820,216,225,245,280,337,434,607,957,1838,5364
5365,1821,216,225,246,280,337,434,607,957,1838,5365
5366,1822,216,225,246,280,338,434,607,958,1839,5366
5367,1823,216,225,246,280,338,434,607,958,1839,5367
5368,1823,216,225,245,280,338,435,608,958,1839,5368
5369,1824,216,225,245,280,338,435,608,958,1839,5369
5370,1823,216,225,245,280,338,435,608,959,1840,5370
5371,1824,216,225,245,280,338,435,608,959,1840,5371
5372,1825,216,225,246,280,338,435,608,959,1840,5372
5373,1824,216,226,246,280,338,435,608,959,1841,5373
5374,1825,216,226,246,281,338,435,608,959,1841,5374
5375,1826,216,226,246,281,338,435,608,960,1842,5375
5376,1826,216,226,246,281,338,435,609,960,1842,5376
5377,1827,216,226,246,281,338,435,608,960,1842,5377
5378,1825,217,226,246,281,339,435,609,960,1842,5378
5379,1826,216,226,246,281,339,435,609,960,1843,5379
5380,1827,216,226,246,281,338,435,609,960,1843,5380
5381,1828,216,226,246,281,339,435,609,961,1844,5381
5382,1828,216,226,246,281,339,436,609,961,1844,5382
5383,1829,216,226,246,281,339,436,610,961,1844,5383
5384,1828,216,226,246,281,339,436,609,961,1845,5384
5385,1829,216,226,246,281,339,436,610,961,1845,5385
5386,1830,216,226,246,281,339,436,610,962,1845,5386
5387,1829,216,226,246,282,339,436,610,962,1846,5387
5388,1830,217,225,246,282,339,436,610,962,1846,5388
5389,1831,217,226,247,282,339,436,610,962,1846,5389
5390,1829,216,226,247,282,339,437,610,962,1847,5390
5391,1830,216,226,247,282,339,436,610,962,1847,5391
5392,1831,217,226,246,281,339,437,610,963,1847,5392
5393,1832,217,226,246,281,339,437,610,962,1848,5393
5394,1832,217,226,247,281,339,437,611,963,1848,5394
5395,1833,217,226,247,282,339,437,611,963,1848,5395
5396,1832,217,226,247,282,340,437,611,963,1849,5396
5397,1833,217,226,247,282,340,437,611,963,1849,5397
5398,1834,217,227,247,282,340,437,611,964,1849,5398
5399,1832,217,227,247,282,340,437,611,964,1850,5399
5400,1833,217,226,247,282,340,437,611,964,1850,5400
5401,1834,217,226,247,282,340,437,611,964,1850,5401
5402,1835,217,227,247,282,340,437,612,964,1851,5402
5403,1835,217,227,247,282,340,437,612,965,1851,5403
5404,1836,217,227,247,282,340,437,612,965,1851,5404
5405,1835,217,227,247,282,340,438,612,965,1852,5405
5406,1836,217,227,247,282,340,438,612,965,1852,5406
5407,1837,217,227,247,282,340,438,612,966,1853,5407
5408,1836,217,227,247,282,340,437,612,965,1853,5408
5409,1837,217,227,248,283,340,438,612,966,1853,5409
5410,1838,217,227,247,283,341,438,613,966,1854,5410
5411,1837,217,227,247,283,341,438,613,966,1854,5411
5412,1838,217,227,247,283,341,438,613,966,1854,5412
5413,1839,217,227,247,282,341,438,613,966,1854,5413
5414,1838,217,227,247,282,341,438,612,966,1855,5414
5415,1839,217,227,247,283,341,438,613,967,1855,5415
5416,1840,218,227,247,283,341,438,613,967,1856,5416
5417,1839,218,227,247,283,341,439,614,967,1856,5417
5418,1840,218,227,247,283,341,439,613,967,1856,5418
5419,1841,218,227,248,283,341,438,613,967,1856,5419
5420,1840,218,227,248,283,341,439,613,968,1857,5420
5421,1841,218,227,248,283,341,439,614,968,1857,5421
5422,1842,218,227,248,283,341,439,614,968,1858,5422
5423,1842,218,227,248,283,341,439,614,968,1858,5423
5424,1843,218,227,248,283,341,439,614,968,1858,5424
5425,1841,218,227,248,283,341,439,614,969,1859,5425
5426,1842,218,228,248,283,341,439,614,969,1859,5426
5427,1843,218,228,248,283,341,439,614,969,1859,5427
5428,1844,218,228,248,283,341,439,614,969,1860,5428
5429,1844,218,228,248,283,341,439,614,969,1860,5429
5430,1845,218,228,248,283,342,439,615,969,1860,5430
5431,1844,218,228,248,284,342,439,615,970,1861,5431
5432,1845,218,228,248,284,342,440,615,970,1861,5432
5433,1846,218,228,249,284,342,440,615,970,1862,5433
5434,1845,218,228,249,284,342,440,615,970,1862,5434
5435,1846,218,228,248,283,342,440,615,970,1862,5435
5436,1847,218,228,248,283,342,440,615,970,1862,5436
5437,1846,218,228,248,284,342,440,615,970,1863,5437
5438,1847,218,228,248,284,342,440,615,971,1863,5438
5439,1848,218,228,248,284,342,440,616,971,1863,5439
5440,1846,219,229,249,284,342,440,616,971,1864,5440
5441,1847,219,229,249,284,342,440,616,971,1864,5441
5442,1848,219,229,249,284,342,440,616,971,1864,5442
5443,1849,218,228,249,284,342,440,616,971,1865,5443
5444,1849,219,228,249,284,343,441,616,972,1865,5444
5445,1850,219,228,249,284,343,441,616,972,1865,5445
5446,1850,219,228,249,285,343,441,616,972,1866,5446
5447,1851,219,228,249,285,343,441,617,973,1866,5447
5448,1849,219,228,249,284,343,441,617,973,1867,5448
5449,1850,218,228,249,284,343,441,617,973,1867,5449
5450,1851,219,229,250,285,343,441,617,973,1867,5450
5451,1852,219,229,250,285,343,441,617,973,1868,5451
5452,1851,219,229,250,285,343,441,617,973,1868,5452
5453,1852,219,229,249,284,343,441,617,973,1868,5453
5454,1853,219,229,249,285,343,441,617,973,1869,5454
5455,1852,219,229,249,285,343,441,618,974,1869,5455
5456,1853,219,229,250,285,343,442,618,974,1869,5456
5457,1854,219,229,249,285,343,441,618,974,1870,5457
5458,1854,219,229,249,285,343,441,618,974,1870,5458
5459,1855,220,230,250,285,343,442,618,975,1870,5459
5460,1853,220,229,250,285,343,442,618,975,1871,5460
5461,1854,219,229,250,285,344,442,618,975,1871,5461
5462,1855,219,229,250,285,344,442,618,975,1871,5462
5463,1856,219,229,250,285,344,442,618,975,1872,5463
5464,1855,219,229,250,285,344,442,618,975,1872,5464
5465,1856,220,230,250,285,344,442,619,976,1872,5465
5466,1857,219,229,250,285,344,442,619,976,1873,5466
5467,1856,220,230,250,285,344,442,619,976,1873,5467
5468,1857,220,230,250,285,344,442,619,976,1873,5468
5469,1858,220,230,250,286,344,443,619,976,1874,5469
5470,1857,220,229,250,286,344,443,619,976,1874,5470
5471,1858,220,229,250,286,344,443,619,977,1874,5471
5472,1859,220,229,250,286,344,443,620,977,1875,5472
5473,1859,220,229,250,286,344,443,620,977,1875,5473
5474,1860,220,229,250,286,345,443,620,977,1875,5474
5475,1859,220,229,250,286,345,443,619,977,1876,5475
5476,1860,220,230,250,286,345,443,620,977,1876,5476
5477,1861,220,230,250,286,345,443,620,978,1877,5477
5478,1861,220,230,251,286,345,443,620,978,1877,5478
5479,1862,221,230,251,286,345,443,620,978,1877,5479
5480,1860,220,230,251,286,345,444,620,978,1877,5480
5481,1861,220,230,251,286,345,444,621,979,1878,5481
5482,1862,220,230,251,286,345,444,621,979,1878,5482
5483,1863,220,230,251,287,345,444,621,979,1879,5483
5484,1862,220,230,251,287,345,444,621,979,1879,5484
5485,1863,220,230,251,286,345,444,621,979,1879,5485
5486,1864,220,230,251,286,345,444,621,979,1880,5486
5487,1864,221,231,251,286,345,444,621,980,1880,5487
5488,1865,221,231,251,287,345,444,621,980,1880,5488
5489,1864,221,231,251,287,346,444,621,980,1881,5489
5490,1865,221,231,251,287,346,444,621,980,1881,5490
5491,1866,221,231,251,287,346,445,622,980,1881,5491
5492,1864,221,231,251,287,346,445,622,981,1882,5492
5493,1865,221,231,251,287,346,445,622,981,1882,5493
5494,1866,221,231,252,287,346,444,622,981,1882,5494
5495,1867,221,231,252,287,346,444,622,981,1883,5495
5496,1866,221,230,251,287,346,445,622,981,1883,5496
5497,1867,221,230,251,287,346,445,623,982,1883,5497
5498,1868,221,230,251,287,346,445,622,981,1884,5498
5499,1868,221,230,252,287,346,445,623,982,1884,5499
5500,1869,221,230,252,287,346,445,622,982,1884,5500
5501,1868,221,231,252,287,346,445,623,982,1885,5501
5502,1869,221,231,252,288,346,445,622,982,1885,5502
5503,1870,221,231,252,288,347,446,623,982,1885,5503
5504,1869,221,231,252,288,347,446,623,982,1886,5504
5505,1870,221,231,252,288,347,446,623,983,1886,5505
5506,1871,221,231,252,288,347,446,623,983,1886,5506
5507,1869,221,231,252,287,346,445,623,983,1887,5507
5508,1870,221,231,252,287,347,446,623,983,1887,5508
5509,1871,221,231,252,287,347,446,624,983,1887,5509
5510,1872,221,231,252,288,347,446,624,984,1888,5510
5511,1872,222,232,252,288,347,446,624,984,1888,5511
5512,1873,222,232,252,288,347,446,624,984,1888,5512
5513,1872,222,232,252,288,347,446,624,984,1889,5513
5514,1873,222,232,252,288,347,446,624,985,1889,5514
5515,1874,222,232,252,288,347,446,624,985,1890,5515
5516,1873,222,232,253,288,347,447,625,985,1890,5516
5517,1874,222,232,253,288,347,446,624,985,1890,5517
5518,1875,222,231,252,288,347,447,625,985,1891,5518
5519,1874,222,231,252,288,347,446,624,985,1891,5519
5520,1875,221,231,252,288,347,446,625,985,1891,5520
5521,1876,222,232,253,289,348,447,625,986,1892,5521
5522,1875,222,231,252,288,347,447,625,985,1892,5522
5523,1876,222,231,253,288,347,447,625,986,1892,5523
5524,1877,222,231,253,289,348,447,626,986,1892,5524
5525,1877,222,231,253,289,348,447,625,986,1893,5525
5526,1878,222,232,253,289,348,447,626,987,1893,5526
5527,1876,222,232,253,289,348,448,626,987,1894,5527
5528,1877,222,232,253,289,348,448,626,987,1894,5528
5529,1878,222,232,253,288,348,448,626,987,1894,5529
5530,1879,222,232,253,289,348,448,626,987,1895,5530
5531,1879,222,232,253,289,348,448,626,987,1895,5531
5532,1880,222,232,253,289,348,448,626,987,1895,5532
5533,1878,222,232,253,289,349,448,626,988,1896,5533
5534,1879,222,232,253,289,348,447,626,988,1896,5534
5535,1880,223,233,253,289,348,447,626,988,1896,5535
5536,1881,223,233,253,289,348,448,627,988,1897,5536
5537,1880,223,233,253,289,348,448,627,988,1897,5537
5538,1881,223,233,254,290,348,448,627,988,1897,5538
5539,1882,223,233,254,290,349,448,627,989,1898,5539
5540,1882,223,233,254,290,349,448,627,989,1898,5540
5541,1883,223,232,253,289,348,448,627,989,1898,5541
5542,1882,222,232,253,289,349,448,627,989,1898,5542
5543,1883,223,233,254,290,349,449,627,989,1899,5543
5544,1884,223,232,253,289,349,449,628,990,1900,5544
5545,1883,223,232,253,290,349,449,628,990,1900,5545
5546,1884,223,233,253,290,349,449,628,990,1900,5546
5547,1885,223,232,253,290,349,449,628,990,1900,5547
5548,1884,223,233,254,290,349,449,628,990,1901,5548
5549,1885,223,233,254,290,349,449,628,991,1901,5549
5550,1886,223,233,254,290,349,449,628,991,1902,5550
5551,1885,223,233,254,290,350,450,628,991,1902,5551
5552,1886,223,233,254,290,349,449,628,991,1902,5552
5553,1887,223,233,254,290,349,449,628,991,1902,5553
5554,1886,223,233,254,290,350,449,629,991,1903,5554
5555,1887,223,233,254,290,350,450,629,992,1903,5555
5556,1888,223,233,254,290,350,449,629,992,1904,5556
5557,1887,223,233,254,290,350,450,629,992,1904,5557
5558,1888,223,233,254,290,350,450,629,992,1904,5558
5559,1889,223,233,254,290,350,450,629,993,1904,5559
5560,1888,223,233,254,290,350,450,629,992,1905,5560
5561,1889,223,233,254,290,349,450,629,993,1905,5561
5562,1890,223,233,254,290,350,450,630,993,1906,5562
5563,1889,223,233,254,290,350,450,630,993,1906,5563
5564,1890,224,234,255,291,350,450,630,993,1906,5564
5565,1891,224,234,255,291,351,451,630,993,1907,5565
5566,1890,224,234,255,291,351,451,630,994,1907,5566
5567,1891,224,234,255,291,350,450,630,994,1907,5567
5568,1892,224,233,255,291,350,451,630,994,1908,5568
5569,1891,224,233,254,291,350,451,631,994,1908,5569
5570,1892,224,233,255,291,351,451,631,994,1909,5570
5571,1893,224,233,255,291,350,451,630,994,1909,5571
5572,1892,224,234,255,291,350,451,631,995,1909,5572
5573,1893,224,234,255,291,351,451,631,995,1909,5573
5574,1894,224,234,255,291,351,451,631,995,1910,5574
5575,1894,224,234,255,291,351,451,631,996,1910,5575
5576,1895,224,234,255,292,351,451,631,995,1910,5576
5577,1894,224,234,255,291,351,451,631,996,1911,5577
5578,1895,224,234,255,291,351,452,631,996,1911,5578
5579,1896,224,234,255,291,350,451,631,996,1912,5579
5580,1895,224,234,255,291,351,452,632,996,1912,5580
5581,1896,224,234,255,291,351,452,632,996,1912,5581
5582,1897,224,234,255,292,351,452,632,997,1912,5582
5583,1896,224,234,255,292,352,452,632,996,1913,5583
5584,1897,224,234,255,292,352,452,632,997,1913,5584
5585,1898,225,235,255,292,352,452,632,997,1913,5585
5586,1897,224,234,255,292,351,452,633,997,1914,5586
5587,1898,225,235,256,292,352,452,632,997,1914,5587
5588,1899,225,235,256,292,352,452,633,998,1914,5588
5589,1898,224,234,255,292,352,452,633,998,1915,5589
5590,1899,225,235,256,292,352,453,633,998,1915,5590
5591,1900,225,235,256,292,352,453,633,998,1916,5591
5592,1899,225,235,256,293,352,453,633,998,1916,5592
5593,1900,225,235,256,293,352,453,633,998,1916,5593
5594,1901,225,235,256,292,352,452,633,998,1916,5594
5595,1900,225,235,256,292,352,452,633,999,1917,5595
5596,1901,225,235,256,292,352,453,633,999,1917,5596
5597,1902,225,235,256,292,353,453,634,999,1918,5597
5598,1901,225,235,256,292,353,453,633,999,1918,5598
5599,1902,225,235,256,292,352,453,634,999,1918,5599
5600,1903,225,235,256,292,352,453,634,1000,1919,5600
5601,1902,225,235,256,293,353,453,634,1000,1919,5601
5602,1903,225,235,256,293,353,453,634,1000,1919,5602
5603,1904,225,235,256,293,353,453,634,1000,1920,5603
5604,1903,225,235,256,293,353,454,634,1000,1920,5604
5605,1904,225,235,256,293,353,454,635,1001,1920,5605
5606,1905,225,235,256,293,352,454,635,1001,1921,5606
5607,1905,225,235,256,292,353,454,635,1001,1921,5607
5608,1906,225,235,256,293,353,454,635,1001,1921,5608
5609,1904,226,236,257,293,353,454,635,1001,1922,5609
5610,1905,226,236,257,293,353,454,635,1002,1922,5610
5611,1906,226,236,257,293,353,454,635,1001,1922,5611
5612,1907,226,236,257,293,353,454,635,1002,1923,5612
5613,1906,226,236,257,294,353,454,635,1002,1923,5613
5614,1907,226,236,257,294,353,454,636,1002,1923,5614
5615,1908,225,235,256,293,353,454,636,1002,1924,5615
5616,1908,226,236,257,294,354,455,636,1003,1924,5616
5617,1909,226,236,257,294,354,455,636,1003,1924,5617
5618,1908,226,236,257,294,354,455,636,1003,1925,5618
5619,1909,226,236,257,294,354,455,636,1003,1925,5619
5620,1910,226,236,257,294,354,455,637,1003,1925,5620
5621,1909,226,236,257,293,354,455,636,1003,1926,5621
5622,1910,226,236,257,293,354,455,637,1004,1926,5622
5623,1911,226,236,257,293,354,455,637,1004,1927,5623
5624,1910,226,236,257,294,354,455,637,1004,1927,5624
5625,1911,226,236,257,294,354,455,637,1004,1927,5625
5626,1912,226,236,257,294,354,455,637,1004,1927,5626
5627,1911,226,236,258,294,354,456,637,1005,1928,5627
5628,1912,226,236,258,294,354,456,637,1005,1928,5628
5629,1913,226,236,257,293,354,456,637,1005,1929,5629
5630,1912,226,236,257,294,354,455,637,1005,1929,5630
5631,1913,226,236,257,294,354,455,638,1005,1929,5631
5632,1914,226,236,257,294,354,456,638,1005,1930,5632
5633,1913,226,236,257,294,355,456,638,1005,1930,5633
5634,1914,227,237,258,294,355,456,638,1006,1930,5634
5635,1915,227,237,258,295,355,456,638,1006,1931,5635
5636,1914,227,237,258,295,355,456,638,1006,1931,5636
5637,1915,227,237,258,295,355,456,638,1006,1931,5637
5638,1916,227,237,258,295,355,456,638,1006,1931,5638
5639,1915,227,237,258,295,355,456,638,1006,1932,5639
5640,1916,227,237,258,295,355,456,638,1007,1932,5640
5641,1917,227,237,258,295,355,457,638,1007,1933,5641
5642,1917,227,237,258,295,355,457,639,1007,1933,5642
5643,1918,227,237,258,294,355,457,639,1007,1933,5643
5644,1917,227,237,258,295,355,457,639,1007,1934,5644
5645,1918,227,237,258,295,355,457,639,1008,1934,5645
5646,1919,227,237,258,295,355,457,639,1008,1934,5646
5647,1917,227,237,258,295,356,457,639,1008,1935,5647
5648,1918,227,237,258,295,356,457,639,1008,1935,5648
5649,1919,227,237,258,295,356,457,639,1008,1935,5649
5650,1920,227,237,258,295,356,457,640,1009,1936,5650
5651,1920,227,237,258,295,356,457,640,1009,1936,5651
5652,1921,227,237,258,295,356,457,640,1009,1937,5652
5653,1919,227,237,258,295,356,458,640,1009,1937,5653
5654,1920,227,237,258,295,356,458,640,1009,1937,5654
5655,1921,227,237,258,295,356,458,640,1010,1937,5655
5656,1922,227,237,258,295,356,458,640,1010,1938,5656
5657,1922,227,237,258,295,356,458,640,1010,1938,5657
5658,1923,227,237,258,295,356,458,641,1010,1939,5658
5659,1922,227,237,258,296,356,458,641,1011,1939,5659
5660,1923,227,237,258,296,356,458,641,1010,1939,5660
5661,1924,228,238,259,296,356,458,641,1011,1939,5661
5662,1923,228,238,259,296,356,458,641,1011,1940,5662
5663,1924,228,238,260,296,357,459,641,1011,1940,5663
5664,1925,228,238,259,295,356,458,641,1011,1941,5664
5665,1924,228,238,259,296,357,458,641,1011,1941,5665
5666,1925,228,238,259,296,357,459,641,1012,1941,5666
5667,1926,228,238,259,296,357,459,641,1012,1942,5667
5668,1925,227,238,259,296,357,459,642,1012,1942,5668
5669,1926,228,238,259,296,357,459,642,1012,1942,5669
5670,1927,228,238,259,296,357,459,642,1012,1943,5670
5671,1926,228,238,259,296,357,459,642,1012,1943,5671
5672,1927,228,238,259,296,357,459,642,1013,1943,5672
5673,1928,228,238,260,296,357,459,642,1013,1944,5673
5674,1928,228,238,259,296,357,459,642,1013,1944,5674
5675,1929,228,238,259,296,357,459,642,1013,1944,5675
5676,1928,228,238,259,296,357,459,642,1013,1945,5676
5677,1929,228,238,259,296,357,459,643,1014,1945,5677
5678,1930,227,237,259,296,357,459,643,1014,1945,5678
5679,1928,228,238,260,297,358,460,643,1014,1946,5679
5680,1929,228,239,260,297,358,460,643,1014,1946,5680
5681,1930,228,239,260,297,358,460,644,1014,1946,5681
5682,1931,228,238,260,297,358,460,643,1014,1947,5682
5683,1930,228,238,260,297,358,460,643,1014,1947,5683
5684,1931,229,239,260,297,358,460,643,1015,1947,5684
5685,1932,229,239,260,297,358,460,643,1015,1948,5685
5686,1932,229,239,260,297,358,460,644,1015,1948,5686
5687,1933,229,239,260,296,358,460,644,1015,1948,5687
5688,1931,228,239,260,297,358,461,644,1016,1949,5688
5689,1932,229,238,260,297,358,460,644,1015,1949,5689
5690,1933,229,239,261,297,358,460,644,1016,1950,5690
5691,1934,229,239,261,298,358,460,644,1016,1950,5691
5692,1933,229,239,261,298,358,461,644,1016,1950,5692
5693,1934,229,239,260,297,358,461,645,1016,1950,5693
5694,1935,228,239,260,297,358,461,644,1016,1951,5694
5695,1935,229,239,260,297,358,461,644,1017,1951,5695
5696,1936,228,239,261,298,358,461,645,1017,1952,5696
5697,1934,229,240,261,298,359,461,645,1017,1952,5697
5698,1935,229,240,261,298,359,461,645,1017,1952,5698
5699,1936,229,239,261,298,359,461,645,1018,1953,5699
5700,1937,229,239,261,298,359,461,645,1017,1953,5700
5701,1937,229,239,261,298,359,461,645,1018,1953,5701
5702,1938,229,239,261,298,359,462,646,1018,1953,5702
5703,1937,229,239,261,298,359,462,646,1018,1954,5703
5704,1938,229,239,261,298,359,462,646,1018,1954,5704
5705,1939,229,239,261,298,359,462,646,1019,1955,5705
5706,1938,229,239,261,298,359,462,646,1019,1955,5706
5707,1939,230,240,261,298,359,462,646,1019,1955,5707
5708,1940,230,240,261,298,359,462,646,1019,1956,5708
5709,1939,230,240,261,298,359,462,646,1019,1956,5709
5710,1940,230,240,262,298,359,462,647,1019,1956,5710
5711,1941,230,240,262,298,360,462,646,1019,1957,5711
5712,1940,230,240,261,299,360,463,647,1020,1957,5712
5713,1941,230,240,262,299,360,463,647,1020,1958,5713
5714,1942,230,240,261,298,359,462,647,1020,1958,5714
5715,1941,230,240,261,298,359,462,647,1020,1958,5715
5716,1942,230,240,261,298,360,462,647,1021,1958,5716
5717,1943,229,240,261,298,360,463,647,1021,1959,5717
5718,1943,230,240,261,299,360,463,648,1021,1959,5718
5719,1944,230,240,262,299,360,463,647,1021,1959,5719
5720,1943,230,240,262,299,360,463,648,1021,1960,5720
5721,1944,230,240,262,299,360,463,647,1021,1960,5721
5722,1945,230,240,262,299,360,463,648,1021,1960,5722
5723,1944,230,240,262,299,360,463,648,1022,1961,5723
5724,1945,230,240,262,299,360,463,648,1022,1961,5724
5725,1946,230,240,262,299,360,463,648,1022,1962,5725
5726,1945,230,241,262,299,360,463,648,1022,1962,5726
5727,1946,230,240,262,299,360,463,648,1022,1962,5727
5728,1947,230,240,262,299,360,463,648,1022,1962,5728
5729,1946,230,240,262,299,360,463,648,1023,1963,5729
5730,1947,231,241,262,299,361,464,649,1023,1963,5730
5731,1948,231,241,262,299,361,464,649,1023,1963,5731
5732,1947,231,241,262,299,361,464,649,1023,1964,5732
5733,1948,231,241,262,299,361,464,649,1024,1964,5733
5734,1949,231,241,263,300,361,464,649,1024,1964,5734
5735,1948,231,241,263,300,361,464,649,1024,1965,5735
5736,1949,231,241,263,300,361,464,649,1024,1965,5736
5737,1950,231,241,263,300,361,464,649,1024,1965,5737
5738,1949,231,241,262,300,361,465,650,1025,1966,5738
5739,1950,231,241,262,300,361,464,650,1024,1966,5739
5740,1951,231,241,262,300,361,464,650,1025,1967,5740
5741,1950,231,241,263,300,361,465,650,1025,1967,5741
5742,1951,230,241,263,300,361,464,650,1025,1967,5742
5743,1952,231,241,263,300,361,465,650,1025,1968,5743
5744,1951,231,241,263,300,361,465,650,1025,1968,5744
5745,1952,231,241,263,300,361,465,651,1026,1968,5745
5746,1953,231,241,263,300,362,465,650,1025,1968,5746
5747,1952,231,241,263,300,362,465,651,1026,1969,5747
5748,1953,231,241,263,300,362,465,651,1026,1969,5748
5749,1954,231,242,263,300,362,465,651,1026,1970,5749
5750,1953,231,241,263,300,362,465,651,1027,1970,5750
5751,1954,231,241,263,300,362,466,651,1027,1970,5751
5752,1955,230,241,263,301,362,466,651,1027,1971,5752
5753,1955,231,242,263,301,362,466,652,1027,1971,5753
5754,1956,231,241,263,301,362,465,651,1027,1971,5754
5755,1954,231,241,263,301,362,466,651,1027,1972,5755
5756,1955,232,242,263,301,363,466,652,1028,1972,5756
5757,1956,232,242,263,301,363,466,652,1028,1973,5757
5758,1957,232,242,264,301,363,466,652,1028,1973,5758
5759,1957,232,242,264,301,362,466,652,1028,1973,5759
5760,1958,232,242,264,301,362,466,652,1028,1974,5760
5761,1957,232,242,263,301,363,466,652,1028,1974,5761
5762,1958,232,242,263,301,363,467,652,1028,1974,5762
5763,1959,232,241,263,301,363,467,652,1029,1975,5763
5764,1957,232,242,264,301,363,467,653,1029,1975,5764
5765,1958,232,242,264,301,363,466,652,1029,1975,5765
5766,1959,232,242,264,301,363,467,653,1030,1975,5766
5767,1960,231,242,264,301,363,467,653,1030,1976,5767
5768,1960,232,242,264,301,363,466,653,1030,1976,5768
5769,1961,232,242,264,302,363,467,653,1030,1976,5769
5770,1960,232,242,264,302,363,467,653,1030,1977,5770
5771,1961,232,242,264,302,363,467,653,1030,1977,5771
5772,1962,232,243,264,301,363,467,653,1030,1977,5772
5773,1961,232,243,264,302,363,467,654,1031,1978,5773
5774,1962,232,242,264,302,363,467,653,1030,1978,5774
5775,1963,231,242,264,302,363,467,654,1031,1979,5775
5776,1962,232,243,264,302,364,468,654,1031,1979,5776
5777,1963,232,242,264,302,364,468,654,1031,1979,5777
5778,1964,233,243,264,302,364,468,654,1031,1980,5778
5779,1963,233,243,264,302,364,468,654,1032,1980,5779
5780,1964,233,243,265,302,364,468,654,1032,1980,5780
5781,1965,233,243,265,302,364,468,655,1032,1981,5781
5782,1964,233,243,265,302,364,468,654,1032,1981,5782
5783,1965,233,243,265,302,364,468,655,1033,1981,5783
5784,1966,233,243,265,302,364,468,655,1033,1982,5784
5785,1965,233,243,265,302,364,468,655,1033,1982,5785
5786,1966,233,242,264,302,364,468,655,1033,1982,5786
5787,1967,233,243,265,303,364,468,655,1033,1983,5787
5788,1967,233,243,265,302,364,468,655,1033,1983,5788
5789,1968,233,243,265,302,364,469,655,1033,1983,5789
5790,1966,233,243,265,303,365,469,656,1034,1984,5790
5791,1967,233,243,265,303,365,469,656,1034,1984,5791
5792,1968,233,243,265,303,365,469,656,1034,1984,5792
5793,1969,233,243,265,303,365,469,656,1034,1985,5793
5794,1968,233,243,265,303,365,469,656,1034,1985,5794
5795,1969,233,243,265,302,365,469,656,1034,1985,5795
5796,1970,233,243,265,302,365,469,656,1035,1986,5796
5797,1970,232,243,265,303,365,469,656,1035,1986,5797
5798,1971,233,244,265,303,365,470,656,1035,1987,5798
5799,1970,233,244,265,303,365,469,656,1035,1987,5799
5800,1971,233,244,266,303,365,470,656,1035,1987,5800
5801,1972,233,244,266,303,366,470,657,1036,1988,5801
5802,1971,233,243,265,303,365,469,657,1035,1988,5802
5803,1972,233,243,265,303,365,469,657,1036,1988,5803
5804,1973,233,243,265,303,365,469,657,1036,1988,5804
5805,1972,233,244,265,303,365,470,657,1036,1989,5805
5806,1973,233,244,265,303,365,469,657,1037,1989,5806
5807,1974,233,244,266,303,365,470,657,1037,1990,5807
5808,1973,234,243,266,303,365,470,658,1037,1990,5808
5809,1974,234,244,265,303,366,470,658,1037,1990,5809
5810,1975,234,244,266,304,366,470,658,1037,1991,5810
5811,1973,234,244,266,304,366,471,658,1037,1991,5811
5812,1974,234,244,266,304,366,471,658,1038,1991,5812
5813,1975,234,244,266,304,366,471,658,1038,1992,5813
5814,1976,234,244,266,304,366,471,659,1038,1992,5814
5815,1976,234,244,266,304,366,471,658,1038,1992,5815
5816,1977,234,244,266,304,366,471,659,1038,1993,5816
5817,1976,234,244,266,304,367,471,659,1039,1993,5817
5818,1977,234,244,266,304,366,471,659,1039,1993,5818
5819,1978,233,244,266,304,366,471,659,1039,1994,5819
5820,1978,234,244,266,304,367,471,659,1039,1994,5820
5821,1979,233,244,266,304,367,471,659,1039,1994,5821
5822,1978,234,245,266,304,366,471,659,1039,1994,5822
5823,1979,234,245,267,304,366,471,659,1040,1995,5823
5824,1980,233,244,266,304,366,471,659,1040,1996,5824
5825,1978,234,245,267,305,367,471,660,1040,1996,5825
5826,1979,234,245,267,304,367,472,660,1040,1996,5826
5827,1980,234,245,267,305,367,472,660,1040,1996,5827
5828,1981,234,245,267,305,367,472,660,1041,1997,5828
5829,1980,234,244,267,304,367,472,660,1041,1997,5829
5830,1981,235,245,267,304,367,472,660,1041,1998,5830
5831,1982,234,245,266,304,367,472,660,1041,1998,5831
5832,1981,235,244,266,304,367,472,660,1041,1998,5832
5833,1982,235,245,267,305,368,472,661,1041,1998,5833
5834,1983,234,245,267,305,367,472,661,1042,1999,5834
5835,1982,235,244,267,305,368,472,660,1041,1999,5835
5836,1983,235,245,267,305,368,472,660,1042,1999,5836
5837,1984,235,245,267,305,368,473,661,1042,2000,5837
5838,1984,235,245,267,305,367,473,661,1042,2000,5838
5839,1985,235,245,268,305,368,473,661,1042,2000,5839
5840,1984,235,245,267,305,367,472,661,1043,2001,5840
5841,1985,235,245,267,305,367,472,661,1043,2001,5841
5842,1986,235,245,267,305,367,473,661,1043,2001,5842
5843,1985,235,245,267,305,368,473,661,1043,2002,5843
5844,1986,234,245,267,305,368,473,662,1043,2002,5844
5845,1987,235,246,268,305,368,473,662,1043,2003,5845
5846,1986,235,246,268,305,368,473,662,1044,2003,5846
5847,1987,235,246,268,306,368,473,662,1044,2003,5847
5848,1988,235,246,268,306,368,473,662,1043,2003,5848
5849,1987,235,246,268,306,368,473,662,1044,2004,5849
5850,1988,235,246,268,306,368,473,662,1044,2004,5850
5851,1989,234,245,267,305,368,474,662,1044,2005,5851
5852,1988,235,246,268,306,369,474,663,1045,2005,5852
5853,1989,235,246,267,306,368,474,663,1045,2005,5853
5854,1990,235,246,268,306,368,474,663,1045,2006,5854
5855,1989,236,245,268,306,368,474,663,1046,2006,5855
5856,1990,236,246,268,306,369,474,663,1046,2006,5856
5857,1991,236,246,268,306,369,474,663,1045,2006,5857
5858,1990,236,246,268,306,369,474,663,1046,2007,5858
5859,1991,236,246,268,306,369,474,663,1046,2007,5859
5860,1992,236,246,268,306,369,474,663,1046,2008,5860
5861,1991,236,246,268,306,369,474,664,1046,2008,5861
5862,1992,236,245,268,306,369,475,664,1047,2008,5862
5863,1993,236,246,269,307,369,475,664,1047,2009,5863
5864,1993,236,246,268,306,369,475,664,1047,2009,5864
5865,1994,236,246,268,306,369,475,664,1047,2009,5865
5866,1992,236,246,268,306,369,475,664,1047,2010,5866
5867,1993,236,246,268,306,369,475,664,1047,2010,5867
5868,1994,236,246,268,306,369,475,664,1048,2010,5868
5869,1995,236,246,268,306,369,475,664,1047,2011,5869
5870,1994,235,246,268,306,369,475,664,1048,2011,5870
5871,1995,236,247,269,307,370,475,665,1048,2011,5871
5872,1996,236,247,269,307,370,475,665,1048,2012,5872
5873,1996,236,247,269,307,370,475,665,1048,2012,5873
5874,1997,236,247,269,307,370,475,665,1049,2012,5874
5875,1996,236,247,269,307,370,476,665,1049,2013,5875
5876,1997,236,247,269,307,370,476,665,1049,2013,5876
5877,1998,236,247,269,307,370,476,666,1049,2014,5877
5878,1997,236,247,269,307,370,476,665,1049,2014,5878
5879,1998,236,247,269,307,370,476,666,1049,2014,5879
5880,1999,236,247,269,307,370,476,666,1050,2015,5880
5881,1998,237,246,269,307,370,476,666,1050,2015,5881
5882,1999,237,247,269,307,370,476,666,1050,2015,5882
5883,2000,237,247,269,307,370,476,666,1051,2016,5883
5884,1999,237,247,269,307,370,476,666,1050,2016,5884
5885,2000,237,247,270,308,371,476,666,1051,2016,5885
5886,2001,237,247,269,308,371,477,666,1051,2017,5886
5887,2000,237,247,269,308,370,476,666,1051,2017,5887
5888,2001,237,247,269,307,371,476,666,1051,2017,5888
5889,2002,237,247,269,308,371,477,667,1051,2018,5889
5890,2001,237,247,269,308,371,477,667,1052,2018,5890
5891,2002,237,247,269,307,371,477,667,1052,2018,5891
5892,2003,237,247,269,307,370,477,667,1052,2019,5892
5893,2002,237,247,269,307,371,477,667,1052,2019,5893
5894,2003,237,247,269,308,371,477,667,1052,2019,5894
5895,2004,237,247,269,308,371,477,667,1052,2020,5895
5896,2003,237,247,269,308,371,477,667,1053,2020,5896
5897,2004,237,247,269,308,371,477,667,1053,2020,5897
5898,2005,236,247,269,308,371,477,667,1053,2021,5898
5899,2005,237,248,270,308,371,477,668,1053,2021,5899
5900,2006,237,248,270,308,371,477,668,1054,2021,5900
5901,2004,237,248,270,308,372,478,668,1054,2022,5901
5902,2005,237,248,270,308,371,478,668,1053,2022,5902
5903,2006,237,248,270,309,371,478,668,1054,2022,5903
5904,2007,237,248,270,309,372,478,669,1054,2023,5904
5905,2006,237,248,270,309,372,478,669,1054,2023,5905
5906,2007,237,248,270,309,372,478,668,1054,2023,5906
5907,2008,238,248,270,309,372,478,668,1054,2024,5907
5908,2007,238,248,270,309,372,478,669,1055,2024,5908
5909,2008,238,247,270,309,372,478,669,1055,2024,5909
5910,2009,238,248,271,309,372,478,669,1055,2025,5910
5911,2008,238,248,270,309,372,478,669,1055,2025,5911
5912,2009,238,248,270,309,372,478,669,1055,2025,5912
5913,2010,238,248,270,309,372,479,669,1055,2026,5913
5914,2010,238,248,270,308,372,478,669,1055,2026,5914
5915,2011,238,248,270,309,372,479,669,1056,2026,5915
5916,2010,238,248,270,309,372,479,670,1056,2027,5916
5917,2011,237,248,270,309,372,479,670,1056,2027,5917
5918,2012,238,249,271,309,372,479,670,1057,2028,5918
5919,2011,238,249,271,309,373,479,670,1057,2028,5919
5920,2012,238,249,271,310,373,479,670,1057,2028,5920
5921,2013,238,248,270,309,372,479,670,1057,2029,5921
5922,2012,237,248,271,309,372,479,670,1057,2029,5922
5923,2013,238,249,271,309,373,479,670,1057,2029,5923
5924,2014,238,249,271,309,373,479,670,1057,2029,5924
5925,2013,238,249,271,310,373,480,671,1058,2030,5925
5926,2014,238,249,271,309,373,479,671,1058,2030,5926
5927,2015,238,249,271,309,373,479,671,1058,2031,5927
5928,2014,239,248,271,309,373,480,671,1058,2031,5928
5929,2015,238,249,272,310,373,480,672,1059,2031,5929
5930,2016,238,249,272,310,374,480,672,1059,2032,5930
5931,2015,238,249,272,310,374,480,671,1059,2032,5931
5932,2016,239,249,271,310,373,480,671,1059,2032,5932
5933,2017,239,249,271,310,374,480,672,1059,2033,5933
5934,2016,239,249,271,310,374,481,672,1059,2033,5934
5935,2017,239,249,271,310,374,481,672,1060,2034,5935
5936,2018,239,249,272,310,373,480,672,1060,2034,5936
5937,2017,239,250,272,310,373,480,672,1060,2034,5937
5938,2018,239,250,272,310,374,481,672,1060,2035,5938
5939,2019,239,250,272,310,374,481,672,1060,2035,5939
5940,2018,239,249,272,310,374,481,673,1060,2035,5940
5941,2019,239,249,272,311,374,481,673,1061,2035,5941
5942,2020,239,249,272,311,374,481,673,1061,2036,5942
5943,2019,239,249,272,310,374,481,673,1061,2036,5943
5944,2020,239,249,272,310,374,481,673,1061,2037,5944
5945,2021,239,249,272,310,374,482,673,1061,2037,5945
5946,2020,238,249,272,310,374,481,673,1061,2037,5946
5947,2021,239,250,272,311,374,481,673,1062,2038,5947
5948,2022,239,250,272,311,374,481,673,1062,2038,5948
5949,2022,239,250,272,311,375,482,673,1062,2038,5949
5950,2023,239,250,273,311,375,482,674,1062,2038,5950
5951,2022,239,250,273,311,375,482,674,1063,2039,5951
5952,2023,239,250,272,311,375,482,674,1062,2039,5952
5953,2024,239,250,272,311,375,482,674,1062,2039,5953
5954,2023,240,250,272,311,375,482,674,1063,2040,5954
5955,2024,240,250,272,311,374,482,674,1063,2040,5955
5956,2025,240,250,272,311,375,482,674,1063,2041,5956
5957,2024,240,250,272,311,375,482,674,1063,2041,5957
5958,2025,240,250,272,311,375,482,674,1063,2041,5958
5959,2026,240,250,272,311,375,482,674,1064,2042,5959
5960,2025,240,250,273,311,375,482,675,1064,2042,5960
5961,2026,240,250,273,311,375,482,675,1064,2042,5961
5962,2027,240,250,273,311,375,482,675,1064,2043,5962
5963,2026,240,250,273,312,376,483,675,1065,2043,5963
5964,2027,240,250,273,312,376,483,675,1065,2043,5964
5965,2028,240,251,273,312,376,483,675,1065,2044,5965
5966,2028,240,251,273,312,376,483,676,1065,2044,5966
5967,2029,240,251,273,312,375,483,676,1065,2044,5967
5968,2027,240,250,273,312,375,483,676,1066,2045,5968
5969,2028,240,250,273,312,376,483,676,1065,2045,5969
5970,2029,239,250,273,312,376,483,676,1066,2046,5970
5971,2030,240,251,273,312,376,483,676,1066,2046,5971
5972,2029,240,251,273,312,376,483,676,1066,2046,5972
5973,2030,240,251,273,312,376,484,676,1066,2046,5973
5974,2031,240,251,273,312,376,484,676,1066,2047,5974
5975,2030,240,251,273,312,376,483,676,1067,2047,5975
5976,2031,240,251,274,312,376,483,676,1067,2047,5976
5977,2032,240,251,274,313,376,484,676,1067,2048,5977
5978,2031,240,251,273,312,376,483,676,1067,2048,5978
5979,2032,241,251,273,312,376,483,677,1067,2048,5979
5980,2033,241,251,273,312,376,484,677,1067,2049,5980
5981,2033,241,251,274,312,376,484,677,1068,2049,5981
5982,2034,241,251,274,312,376,484,677,1068,2050,5982
5983,2033,241,251,274,313,377,484,677,1068,2050,5983
5984,2034,241,251,274,313,377,484,677,1068,2050,5984
5985,2035,241,251,274,313,377,485,678,1069,2051,5985
5986,2033,241,251,274,313,377,485,678,1069,2051,5986
5987,2034,241,251,274,313,377,485,678,1069,2051,5987
5988,2035,241,251,274,313,377,485,678,1069,2052,5988
5989,2036,241,251,274,313,377,485,678,1069,2052,5989
5990,2035,241,252,274,313,377,485,678,1069,2052,5990
5991,2036,241,252,274,313,377,485,678,1069,2053,5991
5992,2037,241,251,274,312,377,485,678,1070,2053,5992
5993,2037,241,251,274,313,377,485,678,1070,2053,5993
5994,2038,240,251,274,313,377,485,678,1070,2054,5994
5995,2037,241,252,274,313,378,485,679,1070,2054,5995
5996,2038,241,251,274,313,377,485,679,1070,2054,5996
5997,2039,240,251,274,313,377,485,679,1071,2055,5997
5998,2038,241,252,275,313,377,486,679,1071,2055,5998
5999,2039,241,252,275,313,378,486,679,1071,2055,5999
6000,2040,241,252,275,313,378,486,680,1071,2056,6000
6001,2039,241,252,275,314,378,486,680,1071,2056,6001
6002,2040,241,252,275,313,378,486,680,1071,2056,6002
6003,2041,242,252,275,314,378,486,680,1072,2057,6003
6004,2040,242,252,275,314,378,486,680,1072,2057,6004
6005,2041,242,252,275,314,378,486,680,1072,2057,6005
6006,2042,241,252,275,314,378,486,679,1072,2058,6006
6007,2041,242,252,275,314,378,486,680,1073,2058,6007
6008,2042,242,252,275,314,378,486,680,1073,2058,6008
6009,2043,242,252,275,314,379,487,680,1073,2059,6009
6010,2042,242,252,275,314,378,486,680,1073,2059,6010
6011,2043,242,252,275,314,378,486,681,1073,2059,6011
6012,2044,242,252,275,314,378,487,681,1073,2060,6012
6013,2043,242,252,275,314,379,487,681,1073,2060,6013
6014,2044,242,253,275,314,379,487,681,1074,2061,6014
6015,2045,242,253,275,314,378,486,681,1074,2061,6015
6016,2044,242,253,275,314,379,487,681,1074,2061,6016
6017,2045,242,252,275,314,379,487,681,1074,2061,6017
6018,2046,241,252,275,314,378,487,681,1074,2062,6018
6019,2046,242,253,276,315,379,487,681,1074,2062,6019
6020,2047,241,252,275,314,379,487,681,1075,2063,6020
6021,2045,242,253,276,315,379,487,681,1075,2063,6021
6022,2046,242,253,276,315,379,488,682,1075,2063,6022
6023,2047,242,253,276,315,379,488,682,1075,2064,6023
6024,2048,242,253,276,315,379,488,682,1075,2064,6024
6025,2047,242,253,276,315,379,487,682,1076,2064,6025
6026,2048,242,253,276,315,379,488,682,1076,2064,6026
6027,2049,242,253,276,315,379,488,682,1076,2065,6027
6028,2049,243,253,276,315,380,488,682,1076,2065,6028
6029,2050,243,253,276,315,380,488,683,1077,2066,6029
6030,2048,242,253,276,315,379,488,682,1076,2065,6030
6031,2049,243,253,276,315,380,488,682,1077,2066,6031
6032,2050,243,253,276,315,380,488,683,1077,2067,6032
6033,2051,243,253,276,315,380,488,683,1077,2067,6033
6034,2051,243,253,276,315,380,488,683,1077,2067,6034
6035,2052,243,253,276,315,380,489,684,1077,2067,6035
6036,2051,243,253,276,315,380,488,683,1077,2068,6036
6037,2052,243,253,276,315,380,489,683,1078,2068,6037
6038,2053,243,253,276,315,380,489,684,1078,2069,6038
6039,2052,243,254,276,315,380,489,684,1078,2069,6039
6040,2053,243,254,276,316,380,489,684,1079,2069,6040
6041,2054,243,253,276,316,380,489,684,1079,2070,6041
6042,2053,243,254,277,316,380,489,684,1079,2070,6042
6043,2054,243,254,277,316,380,489,684,1079,2070,6043
6044,2055,243,254,277,316,380,489,684,1079,2071,6044
6045,2055,243,254,277,316,381,489,684,1079,2071,6045
6046,2056,243,253,276,316,381,489,684,1079,2071,6046
6047,2054,243,253,276,316,381,489,685,1080,2072,6047
6048,2055,243,253,276,316,381,489,685,1080,2072,6048
6049,2056,243,254,277,316,381,490,685,1080,2073,6049
6050,2057,243,254,277,316,381,490,685,1080,2073,6050
6051,2057,243,254,277,316,381,490,685,1080,2073,6051
6052,2058,244,254,277,316,381,490,685,1080,2073,6052
6053,2056,243,254,277,316,381,490,685,1081,2074,6053
6054,2057,243,254,277,316,381,490,686,1081,2074,6054
6055,2058,243,254,277,316,381,490,686,1081,2075,6055
6056,2059,243,254,277,317,381,490,685,1081,2075,6056
6057,2059,244,255,277,317,382,490,685,1081,2075,6057
6058,2060,244,255,277,317,382,490,686,1082,2076,6058
6059,2059,244,255,277,317,381,490,686,1081,2076,6059
6060,2060,244,255,277,317,381,490,686,1082,2076,6060
6061,2061,244,255,277,317,381,490,686,1082,2076,6061
6062,2060,244,255,277,317,381,491,686,1082,2077,6062
6063,2061,244,255,277,317,381,491,686,1082,2077,6063
6064,2062,244,255,278,317,382,491,687,1083,2078,6064
6065,2061,244,254,277,317,382,491,687,1083,2078,6065
6066,2062,244,255,278,317,382,491,687,1083,2078,6066
6067,2063,244,255,278,317,382,491,687,1083,2079,6067
6068,2062,244,255,278,317,382,491,687,1083,2079,6068
6069,2063,243,254,277,317,382,491,687,1084,2079,6069
6070,2064,244,255,278,317,382,491,687,1083,2079,6070
6071,2063,244,255,278,317,382,491,687,1084,2080,6071
6072,2064,244,255,278,318,382,491,687,1084,2080,6072
6073,2065,244,255,278,318,383,492,688,1084,2080,6073
6074,2064,243,255,278,317,382,491,687,1084,2081,6074
6075,2065,244,255,278,317,382,492,688,1084,2081,6075
6076,2066,245,255,278,317,382,492,688,1085,2082,6076
6077,2065,245,255,278,318,383,492,688,1085,2082,6077
6078,2066,244,255,278,318,383,492,688,1085,2082,6078
6079,2067,245,255,278,318,383,492,688,1085,2082,6079
6080,2066,245,256,278,318,383,493,689,1086,2083,6080
6081,2067,244,255,278,317,383,492,688,1085,2083,6081
6082,2068,244,255,278,317,383,492,689,1086,2084,6082
6083,2067,244,255,279,318,383,493,689,1086,2084,6083
6084,2068,244,255,279,318,383,493,689,1086,2085,6084
6085,2069,245,256,279,318,383,492,689,1086,2085,6085
6086,2068,245,256,279,318,383,493,689,1087,2085,6086
6087,2069,245,256,279,318,383,493,689,1086,2085,6087
6088,2070,245,256,279,318,383,493,689,1087,2086,6088
6089,2069,245,255,278,318,383,493,689,1087,2086,6089
6090,2070,245,256,279,318,383,493,689,1087,2087,6090
6091,2071,245,256,279,319,384,493,690,1087,2087,6091
6092,2070,245,256,279,319,384,493,690,1088,2087,6092
6093,2071,245,256,279,319,384,493,690,1088,2087,6093
6094,2072,245,256,279,319,384,493,690,1088,2088,6094
6095,2072,245,256,279,319,384,494,690,1088,2088,6095
6096,2073,245,256,279,319,384,494,690,1088,2088,6096
6097,2072,244,256,279,318,384,494,690,1088,2089,6097
6098,2073,245,256,279,319,384,494,690,1088,2089,6098
6099,2074,246,256,279,319,384,493,690,1089,2089,6099
6100,2073,246,256,279,319,384,494,691,1089,2090,6100
6101,2074,246,256,279,319,384,494,691,1089,2090,6101
6102,2075,245,256,279,318,384,494,691,1089,2091,6102
6103,2074,245,256,279,319,384,494,691,1090,2091,6103
6104,2075,245,256,280,319,384,494,691,1090,2091,6104
6105,2076,245,256,279,319,384,494,691,1090,2092,6105
6106,2074,245,256,279,319,385,494,691,1090,2092,6106
6107,2075,245,256,279,319,385,495,691,1090,2092,6107
6108,2076,246,257,279,319,384,494,691,1090,2093,6108
6109,2077,245,256,280,319,384,494,691,1090,2093,6109
6110,2077,246,257,280,319,385,494,692,1091,2093,6110
6111,2078,246,257,280,319,385,494,692,1091,2094,6111
6112,2077,246,257,280,319,385,495,692,1091,2094,6112
6113,2078,246,257,279,320,385,495,692,1091,2094,6113
6114,2079,246,257,280,320,385,495,692,1092,2095,6114
6115,2078,246,256,279,319,385,495,692,1092,2095,6115
6116,2079,246,256,279,319,385,495,693,1092,2096,6116
6117,2080,245,256,279,319,385,495,693,1092,2096,6117
6118,2079,246,257,280,320,385,495,693,1092,2096,6118
6119,2080,246,257,280,320,385,495,693,1093,2096,6119
6120,2081,246,257,280,320,385,495,693,1092,2097,6120
6121,2081,246,257,281,320,386,496,693,1093,2097,6121
6122,2082,246,257,280,320,385,495,693,1093,2097,6122
6123,2080,246,257,280,320,385,495,693,1093,2098,6123
6124,2081,246,257,280,320,385,495,693,1094,2098,6124
6125,2082,246,257,280,320,386,496,693,1093,2098,6125
6126,2083,247,258,280,320,386,496,694,1093,2099,6126
6127,2082,247,258,280,320,385,496,693,1094,2099,6127
6128,2083,247,258,280,320,386,496,694,1094,2099,6128
6129,2084,246,257,280,320,386,496,694,1094,2100,6129
6130,2083,246,257,280,320,386,496,694,1094,2100,6130
6131,2084,246,257,280,320,386,496,694,1094,2100,6131
6132,2085,246,257,281,320,386,496,694,1095,2101,6132
6133,2085,246,257,280,320,386,496,694,1095,2101,6133
6134,2086,247,258,281,320,386,496,694,1095,2102,6134
6135,2085,247,258,281,320,386,497,695,1095,2102,6135
6136,2086,247,258,281,321,386,497,695,1095,2102,6136
6137,2087,247,258,281,321,387,497,695,1095,2103,6137
6138,2085,247,258,281,321,387,497,695,1096,2103,6138
6139,2086,247,257,280,321,386,497,695,1096,2104,6139
6140,2087,247,257,281,321,386,497,695,1096,2104,6140
6141,2088,247,257,281,321,387,497,695,1096,2104,6141
6142,2087,247,257,281,321,387,497,695,1096,2104,6142
6143,2088,247,257,281,321,387,497,695,1097,2105,6143
6144,2089,247,257,281,321,386,497,695,1097,2105,6144
6145,2089,247,258,281,321,387,497,695,1097,2105,6145
6146,2090,246,258,281,320,386,497,695,1097,2106,6146
6147,2089,247,258,281,321,387,498,696,1097,2106,6147
6148,2090,248,258,281,321,387,497,696,1097,2106,6148
6149,2091,248,258,281,321,387,498,696,1097,2106,6149
6150,2090,248,259,282,321,387,498,697,1098,2107,6150
6151,2091,248,259,282,321,387,498,697,1098,2108,6151
6152,2092,248,259,282,321,387,498,697,1098,2108,6152
6153,2091,248,259,281,322,387,498,696,1098,2108,6153
6154,2092,248,259,281,322,387,498,697,1099,2108,6154
6155,2093,248,259,281,321,387,498,697,1099,2109,6155
6156,2092,248,259,281,322,388,498,697,1099,2109,6156
6157,2093,248,259,282,322,388,498,697,1100,2109,6157
6158,2094,247,258,282,322,388,498,697,1099,2110,6158
6159,2093,248,259,282,322,388,499,697,1100,2110,6159
6160,2094,248,259,282,322,388,498,697,1100,2110,6160
6161,2095,248,259,282,322,388,499,698,1100,2111,6161
6162,2094,248,258,282,322,388,499,698,1100,2111,6162
6163,2095,248,258,282,322,388,499,698,1100,2111,6163
6164,2096,248,258,282,322,388,499,698,1101,2112,6164
6165,2095,248,258,282,322,388,499,698,1101,2113,6165
6166,2096,247,258,282,322,388,499,698,1101,2113,6166
6167,2097,248,259,282,322,388,499,698,1101,2113,6167
6168,2096,248,259,282,322,388,499,698,1101,2113,6168
6169,2097,248,259,282,322,388,499,698,1101,2113,6169
6170,2098,248,259,282,322,388,499,698,1101,2114,6170
6171,2098,247,259,282,322,388,499,698,1101,2114,6171
6172,2099,248,259,282,322,388,499,698,1102,2114,6172
6173,2097,249,259,282,322,388,500,699,1102,2115,6173
6174,2098,249,260,283,322,389,500,699,1102,2115,6174
6175,2099,249,260,283,322,389,500,699,1102,2115,6175
6176,2100,249,260,283,323,389,500,699,1102,2116,6176
6177,2100,249,260,283,323,389,500,699,1103,2116,6177
6178,2101,248,259,283,323,389,500,699,1103,2117,6178
6179,2100,248,259,283,323,389,500,700,1103,2117,6179
6180,2101,248,259,283,323,389,500,700,1103,2117,6180
6181,2102,249,260,283,323,389,500,700,1103,2117,6181
6182,2100,249,260,283,323,389,500,700,1104,2118,6182
6183,2101,249,260,283,323,389,500,700,1104,2118,6183
6184,2102,249,260,283,323,389,501,700,1104,2119,6184
6185,2103,249,260,283,323,389,501,700,1104,2119,6185
6186,2103,249,260,283,323,389,501,701,1104,2119,6186
6187,2104,249,260,283,323,390,501,701,1105,2120,6187
6188,2103,249,260,283,323,389,501,700,1105,2120,6188
6189,2104,249,259,283,323,390,501,701,1105,2121,6189
6190,2105,249,260,283,323,390,501,701,1105,2121,6190
6191,2104,249,260,283,323,390,501,701,1105,2121,6191
6192,2105,249,260,283,324,390,501,701,1105,2122,6192
6193,2106,249,260,283,323,390,501,701,1105,2122,6193
6194,2105,249,260,283,324,390,501,701,1106,2122,6194
6195,2106,249,260,283,323,390,501,701,1106,2122,6195
6196,2107,248,260,283,323,390,502,701,1106,2123,6196
6197,2107,249,260,283,324,390,501,701,1106,2123,6197
6198,2108,249,260,284,324,390,501,701,1106,2123,6198
6199,2106,249,260,284,324,390,502,702,1107,2124,6199
6200,2107,249,260,284,324,390,502,702,1107,2124,6200
6201,2108,249,260,284,324,391,502,702,1107,2125,6201
6202,2109,249,260,284,324,391,502,702,1107,2125,6202
6203,2108,249,260,284,324,390,502,702,1107,2125,6203
6204,2109,250,261,284,324,390,502,702,1107,2125,6204
6205,2110,250,261,284,324,390,502,703,1107,2126,6205
6206,2110,250,261,284,324,390,502,702,1108,2126,6206
6207,2111,250,261,284,324,390,502,702,1108,2126,6207
6208,2109,250,261,284,324,390,502,703,1108,2127,6208
6209,2110,250,261,284,324,391,502,703,1109,2127,6209
6210,2111,250,261,284,324,391,503,703,1109,2128,6210
6211,2112,250,261,284,324,391,503,703,1109,2128,6211
6212,2111,250,261,285,325,391,503,703,1109,2128,6212
6213,2112,250,261,285,325,391,503,703,1109,2129,6213
6214,2113,250,261,284,325,391,503,704,1109,2129,6214
6215,2113,250,261,284,325,392,503,703,1109,2129,6215
6216,2114,250,261,284,325,392,503,704,1110,2130,6216
6217,2112,250,261,284,325,391,503,704,1110,2130,6217
6218,2113,250,261,284,325,391,503,704,1110,2130,6218
6219,2114,250,261,284,325,391,503,704,1110,2130,6219
6220,2115,250,261,284,325,391,503,704,1111,2131,6220
6221,2114,249,261,285,325,392,504,704,1110,2131,6221
6222,2115,250,261,285,325,392,504,705,1111,2132,6222
6223,2116,250,261,285,325,392,504,704,1111,2132,6223
6224,2116,250,261,285,325,392,504,705,1111,2133,6224
6225,2117,250,261,285,325,392,504,705,1111,2133,6225
6226,2116,250,261,285,325,392,504,705,1111,2133,6226
6227,2117,250,261,285,325,392,504,705,1112,2134,6227
6228,2118,250,261,285,326,392,504,705,1112,2134,6228
6229,2117,251,262,285,325,392,504,705,1112,2134,6229
6230,2118,251,262,285,325,392,504,705,1112,2134,6230
6231,2119,251,262,285,325,392,504,705,1112,2135,6231
6232,2118,251,262,285,325,392,504,705,1112,2135,6232
6233,2119,251,262,285,326,393,505,705,1112,2135,6233
6234,2120,251,262,285,326,393,505,706,1113,2136,6234
6235,2119,251,262,285,326,393,505,706,1113,2136,6235
6236,2120,251,262,285,326,393,505,706,1114,2137,6236
6237,2121,251,262,285,326,393,505,706,1114,2137,6237
6238,2120,251,262,286,326,392,505,706,1113,2137,6238
6239,2121,251,262,286,326,393,505,707,1114,2138,6239
6240,2122,251,262,286,326,393,505,706,1114,2138,6240
6241,2122,251,262,285,326,393,505,707,1114,2138,6241
6242,2123,251,262,285,326,393,505,707,1114,2138,6242
6243,2122,251,262,286,326,393,505,706,1114,2139,6243
6244,2123,251,262,286,326,393,505,707,1115,2139,6244
6245,2124,251,262,286,326,393,506,707,1115,2140,6245
6246,2123,250,262,286,326,393,506,707,1115,2140,6246
6247,2124,251,262,286,326,393,505,707,1115,2140,6247
6248,2125,251,262,286,327,393,506,707,1115,2141,6248
6249,2124,250,262,286,327,393,506,708,1116,2141,6249
6250,2125,251,262,286,327,393,506,708,1116,2141,6250
6251,2126,251,262,286,327,394,506,708,1116,2142,6251
6252,2124,251,263,286,327,394,506,708,1116,2142,6252
6253,2125,251,263,286,327,394,507,708,1116,2142,6253
6254,2126,252,263,286,327,394,506,708,1116,2143,6254
6255,2127,252,263,286,327,394,506,708,1117,2143,6255
6256,2127,252,263,286,327,394,506,708,1117,2143,6256
6257,2128,252,263,286,327,394,507,709,1117,2144,6257
6258,2127,252,263,286,327,394,507,709,1117,2144,6258
6259,2128,252,263,286,327,394,507,708,1117,2144,6259
6260,2129,252,263,287,327,394,507,709,1117,2145,6260
6261,2128,252,263,287,327,394,507,709,1118,2145,6261
6262,2129,252,263,287,327,394,507,709,1118,2145,6262
6263,2130,252,263,287,327,394,507,709,1118,2146,6263
6264,2129,252,263,287,328,395,507,709,1118,2146,6264
6265,2130,252,263,287,328,395,507,709,1118,2146,6265
6266,2131,252,263,287,327,394,507,709,1118,2147,6266
6267,2130,252,263,287,327,394,507,709,1119,2147,6267
6268,2131,252,263,287,327,395,507,709,1119,2148,6268
6269,2132,252,263,287,327,395,508,710,1119,2148,6269
6270,2130,252,263,287,328,395,508,710,1120,2148,6270
6271,2131,251,263,287,328,395,508,710,1119,2148,6271
6272,2132,252,263,287,328,395,508,710,1120,2149,6272
6273,2133,253,263,287,328,395,508,710,1120,2149,6273
6274,2133,252,263,287,328,395,508,710,1120,2149,6274
6275,2134,252,263,287,328,395,508,711,1120,2150,6275
6276,2133,252,263,287,328,395,508,711,1121,2150,6276
6277,2134,253,264,288,328,395,508,711,1121,2151,6277
6278,2135,253,264,288,328,395,508,711,1121,2151,6278
6279,2135,253,264,288,328,395,508,711,1121,2151,6279
6280,2136,253,264,288,328,395,509,711,1121,2152,6280
6281,2135,253,264,287,328,395,508,711,1121,2152,6281
6282,2136,253,264,287,328,395,508,711,1121,2152,6282
6283,2137,253,263,287,328,396,509,711,1121,2152,6283
6284,2136,253,264,288,329,396,509,711,1122,2153,6284
6285,2137,253,263,287,328,396,509,711,1122,2153,6285
6286,2138,253,264,288,329,396,509,712,1122,2154,6286
6287,2137,253,264,288,329,396,509,712,1122,2154,6287
6288,2138,253,264,288,329,396,509,712,1123,2154,6288
6289,2139,253,264,288,329,396,509,712,1123,2155,6289
6290,2138,253,264,288,329,396,509,712,1123,2155,6290
6291,2139,253,264,288,329,396,509,712,1123,2155,6291
6292,2140,253,264,288,329,396,509,712,1123,2156,6292
6293,2139,253,264,288,329,396,509,712,1123,2156,6293
6294,2140,253,264,288,329,397,509,713,1123,2156,6294
6295,2141,253,264,288,329,397,510,713,1124,2157,6295
6296,2140,253,264,288,329,397,510,713,1124,2157,6296
6297,2141,253,264,288,329,396,509,713,1124,2157,6297
6298,2142,253,264,288,329,396,510,713,1124,2158,6298
6299,2141,253,264,288,329,397,510,713,1124,2158,6299
6300,2142,254,264,288,329,397,510,713,1124,2158,6300
6301,2143,254,265,288,329,396,510,714,1125,2159,6301
6302,2142,254,265,288,329,396,510,714,1125,2159,6302
6303,2143,254,265,288,329,397,510,714,1125,2159,6303
6304,2144,254,265,289,329,397,510,714,1125,2160,6304
6305,2143,254,265,289,330,397,510,714,1126,2160,6305
6306,2144,254,265,289,330,397,510,714,1126,2160,6306
6307,2145,254,265,289,330,397,510,714,1126,2161,6307
6308,2145,254,265,288,330,397,511,714,1126,2161,6308
6309,2146,254,265,289,330,397,510,714,1126,2161,6309
6310,2144,254,265,288,330,397,510,714,1126,2162,6310
6311,2145,254,265,289,330,397,511,714,1127,2162,6311
6312,2146,254,265,288,330,398,511,715,1127,2163,6312
6313,2147,254,265,288,330,398,511,715,1127,2163,6313
6314,2146,254,265,289,330,398,511,715,1127,2163,6314
6315,2147,254,265,289,330,398,511,715,1127,2163,6315
6316,2148,254,265,289,330,398,511,715,1128,2164,6316
6317,2148,254,265,289,330,398,512,715,1128,2164,6317
6318,2149,254,265,289,330,398,511,715,1128,2164,6318
6319,2147,254,265,289,330,398,511,715,1128,2165,6319
6320,2148,254,265,289,330,398,511,715,1128,2165,6320
6321,2149,254,265,289,330,398,511,715,1128,2166,6321
6322,2150,254,265,289,330,398,512,716,1129,2166,6322
6323,2149,254,265,289,330,398,512,716,1129,2166,6323
6324,2150,255,265,289,330,398,512,716,1129,2167,6324
6325,2151,254,266,289,330,398,512,716,1129,2167,6325
6326,2151,254,266,290,330,398,512,716,1129,2167,6326
6327,2152,254,266,290,331,398,512,716,1130,2168,6327
6328,2151,254,266,290,331,398,512,716,1129,2168,6328
6329,2152,255,266,290,331,398,512,717,1130,2168,6329
6330,2153,255,266,290,331,399,512,717,1130,2169,6330
6331,2152,255,266,290,331,399,513,717,1130,2169,6331
6332,2153,255,266,290,331,399,513,717,1130,2169,6332
6333,2154,255,266,290,331,399,512,717,1131,2170,6333
6334,2153,255,266,290,331,399,513,717,1131,2170,6334
6335,2154,255,266,290,331,399,513,717,1131,2171,6335
6336,2155,255,265,290,331,399,513,717,1131,2171,6336
6337,2154,255,266,290,331,399,513,717,1131,2171,6337
6338,2155,255,266,290,331,399,513,718,1132,2172,6338
6339,2156,255,266,290,331,399,513,718,1132,2172,6339
6340,2155,255,266,290,331,399,513,718,1132,2172,6340
6341,2156,255,266,290,331,399,513,718,1132,2173,6341
6342,2157,255,266,290,332,399,513,718,1132,2173,6342
6343,2157,255,266,290,331,399,513,718,1132,2173,6343
6344,2158,255,266,290,331,399,513,718,1133,2173,6344
6345,2156,255,266,290,331,399,513,718,1132,2174,6345
6346,2157,255,266,290,331,400,514,718,1133,2174,6346
6347,2158,255,266,290,332,400,514,718,1133,2175,6347
6348,2159,255,267,290,332,400,514,719,1133,2175,6348
6349,2159,255,267,290,332,400,514,719,1134,2175,6349
6350,2160,255,267,291,332,400,514,719,1133,2175,6350
6351,2158,255,267,291,331,399,514,719,1134,2176,6351
6352,2159,255,267,291,332,400,514,719,1134,2176,6352
6353,2160,256,267,291,332,400,514,719,1134,2177,6353
6354,2161,256,267,291,332,400,514,719,1134,2177,6354
6355,2160,256,267,291,332,400,515,719,1134,2177,6355
6356,2161,256,267,291,332,400,514,719,1134,2177,6356
6357,2162,256,267,291,332,400,515,720,1135,2178,6357
6358,2162,256,267,291,333,400,515,720,1135,2178,6358
6359,2163,256,267,291,332,400,514,720,1135,2179,6359
6360,2162,256,267,291,332,400,514,720,1135,2179,6360
6361,2163,256,267,291,332,400,515,720,1135,2179,6361
6362,2164,256,267,291,332,401,515,720,1136,2180,6362
6363,2163,256,267,291,333,401,515,720,1136,2180,6363
6364,2164,256,267,291,333,401,515,720,1136,2180,6364
6365,2165,256,267,291,333,401,515,721,1136,2181,6365
6366,2164,256,267,291,332,400,515,720,1136,2181,6366
6367,2165,256,267,291,332,400,515,721,1136,2181,6367
6368,2166,256,267,291,332,401,515,721,1137,2182,6368
6369,2165,256,267,291,333,401,516,721,1137,2182,6369
6370,2166,256,268,291,333,401,516,722,1137,2182,6370
6371,2167,256,268,291,333,401,515,721,1137,2182,6371
6372,2166,257,268,291,333,401,515,721,1137,2183,6372
6373,2167,257,268,292,333,401,516,722,1138,2183,6373
6374,2168,257,268,292,333,402,516,721,1138,2184,6374
6375,2167,256,268,292,333,401,516,722,1138,2184,6375
6376,2168,256,268,292,333,401,516,721,1138,2184,6376
6377,2169,257,268,292,334,402,516,722,1138,2185,6377
6378,2168,256,268,292,334,402,516,722,1139,2185,6378
6379,2169,257,268,292,334,402,516,722,1139,2185,6379
6380,2170,257,268,292,333,402,516,722,1139,2186,6380
6381,2169,257,268,292,333,402,516,722,1139,2186,6381
6382,2170,257,268,292,333,402,516,722,1139,2186,6382
6383,2171,257,268,292,333,402,517,723,1140,2187,6383
6384,2171,257,268,292,333,402,517,723,1140,2187,6384
6385,2172,257,268,292,333,402,517,723,1140,2187,6385
6386,2170,257,267,292,334,402,517,723,1140,2188,6386
6387,2171,257,268,292,334,402,517,723,1140,2188,6387
6388,2172,257,268,292,334,402,517,723,1140,2189,6388
6389,2173,257,268,292,334,402,517,723,1140,2189,6389
6390,2173,257,268,292,334,402,517,724,1141,2189,6390
6391,2174,257,269,292,334,402,517,723,1141,2190,6391
6392,2173,257,269,292,334,403,517,723,1141,2190,6392
6393,2174,257,269,292,334,403,517,724,1141,2190,6393
6394,2175,257,269,292,334,402,517,724,1141,2190,6394
6395,2173,257,269,293,334,402,517,724,1141,2191,6395
6396,2174,257,269,293,334,403,518,724,1142,2191,6396
6397,2175,258,269,293,334,403,518,724,1142,2192,6397
6398,2176,258,269,293,334,403,518,725,1142,2192,6398
6399,2175,258,269,293,334,403,518,725,1143,2192,6399
6400,2176,258,269,293,334,403,518,725,1143,2193,6400
6401,2177,258,269,293,335,403,518,725,1143,2193,6401
6402,2177,258,269,293,334,403,518,725,1143,2193,6402
6403,2178,258,269,293,334,403,518,725,1143,2194,6403
6404,2177,258,269,293,334,403,518,725,1143,2194,6404
6405,2178,258,269,293,335,403,519,725,1144,2195,6405
6406,2179,258,269,293,335,403,518,725,1144,2195,6406
6407,2177,258,269,293,335,403,519,725,1144,2195,6407
6408,2178,258,269,293,335,404,519,726,1144,2195,6408
6409,2179,258,269,293,335,403,518,725,1144,2196,6409
6410,2180,258,269,293,335,404,519,726,1144,2196,6410
6411,2180,258,269,292,335,404,519,726,1144,2196,6411
6412,2181,258,269,293,335,404,519,726,1145,2197,6412
6413,2180,258,269,293,335,404,519,726,1145,2197,6413
6414,2181,258,269,293,335,404,519,726,1145,2198,6414
6415,2182,258,269,293,335,404,519,726,1145,2198,6415
6416,2181,258,270,294,335,404,519,726,1145,2198,6416
6417,2182,258,270,294,335,404,520,726,1145,2198,6417
6418,2183,258,270,294,335,404,520,727,1146,2199,6418
6419,2182,258,270,294,335,404,520,727,1146,2199,6419
6420,2183,258,270,294,335,404,519,727,1146,2200,6420
6421,2184,259,270,294,336,404,520,727,1146,2200,6421
6422,2183,259,270,294,335,404,520,727,1146,2200,6422
6423,2184,259,270,294,336,404,520,727,1147,2201,6423
6424,2185,259,270,294,336,404,520,727,1147,2201,6424
6425,2184,259,270,294,336,405,520,727,1147,2201,6425
6426,2185,258,270,294,336,405,520,728,1147,2201,6426
6427,2186,258,270,294,336,405,520,727,1147,2202,6427
6428,2186,258,270,294,336,405,521,728,1148,2202,6428
6429,2187,259,270,294,336,405,521,728,1148,2203,6429
6430,2185,259,270,294,336,405,521,728,1148,2203,6430
6431,2186,259,270,294,336,405,521,728,1148,2203,6431
6432,2187,259,270,294,336,405,521,728,1148,2204,6432
6433,2188,259,270,294,336,405,521,728,1148,2204,6433
6434,2187,259,270,294,336,405,521,728,1149,2204,6434
6435,2188,259,270,294,336,405,521,728,1149,2205,6435
6436,2189,259,270,294,336,405,521,728,1149,2205,6436
6437,2189,259,270,294,336,405,521,728,1149,2205,6437
6438,2190,259,270,294,336,405,521,729,1149,2206,6438
6439,2189,259,270,295,336,405,521,729,1149,2206,6439
6440,2190,259,270,295,336,405,521,729,1150,2206,6440
6441,2191,259,271,295,337,405,521,729,1150,2207,6441
6442,2190,259,271,294,336,405,521,729,1150,2207,6442
6443,2191,259,271,295,337,406,522,729,1150,2207,6443
6444,2192,259,271,295,337,406,522,730,1151,2208,6444
6445,2191,259,271,295,337,406,522,729,1151,2208,6445
6446,2192,259,271,295,337,405,522,730,1151,2209,6446
6447,2193,259,271,295,337,406,522,730,1151,2209,6447
6448,2192,260,271,295,337,406,522,730,1151,2209,6448
6449,2193,260,271,295,337,406,522,730,1151,2209,6449
6450,2194,259,271,295,337,406,522,730,1151,2210,6450
6451,2193,259,271,295,337,406,522,730,1152,2210,6451
6452,2194,259,271,295,337,406,522,730,1151,2210,6452
6453,2195,260,271,295,337,406,522,731,1152,2211,6453
6454,2194,260,271,295,337,406,522,730,1152,2211,6454
6455,2195,260,271,295,337,406,522,730,1152,2211,6455
6456,2196,260,271,295,337,406,523,731,1153,2212,6456
6457,2195,260,271,296,337,406,523,731,1153,2212,6457
6458,2196,260,271,295,337,406,522,731,1153,2213,6458
6459,2197,260,271,296,337,406,523,731,1153,2213,6459
6460,2196,260,271,296,338,406,523,731,1153,2213,6460
6461,2197,260,271,296,338,406,523,732,1153,2214,6461
6462,2198,260,271,296,338,407,523,732,1154,2214,6462
6463,2198,260,271,296,338,407,523,732,1154,2214,6463
6464,2199,260,271,296,338,407,523,732,1154,2215,6464
6465,2197,260,272,296,338,407,523,732,1154,2215,6465
6466,2198,260,272,296,338,407,523,732,1154,2215,6466
6467,2199,260,272,296,338,407,523,732,1154,2216,6467
6468,2200,260,272,296,338,407,523,732,1155,2216,6468
6469,2200,260,272,296,338,407,523,732,1155,2216,6469
6470,2201,260,272,296,338,407,524,732,1155,2217,6470
6471,2200,260,272,296,338,407,524,733,1155,2217,6471
6472,2201,260,272,296,338,407,524,733,1155,2217,6472
6473,2202,260,272,296,338,407,524,733,1156,2218,6473
6474,2201,260,272,296,338,407,524,733,1156,2218,6474
6475,2202,260,272,296,338,407,524,733,1156,2219,6475
6476,2203,260,272,296,338,408,524,733,1156,2219,6476
6477,2202,260,272,296,338,408,524,733,1156,2219,6477
6478,2203,261,272,296,339,408,525,734,1156,2219,6478
6479,2204,261,272,296,339,408,524,733,1156,2219,6479
6480,2203,261,272,296,338,408,525,734,1157,2220,6480
6481,2204,261,272,296,338,408,525,734,1157,2221,6481
6482,2205,261,272,296,338,408,525,734,1157,2221,6482
6483,2203,261,272,296,339,408,525,734,1157,2221,6483
6484,2204,261,272,296,339,408,525,734,1157,2221,6484
6485,2205,261,272,297,339,408,525,734,1158,2222,6485
6486,2206,261,272,297,338,408,525,734,1158,2222,6486
6487,2206,261,272,297,339,409,525,734,1158,2222,6487
6488,2207,261,272,297,339,408,525,734,1158,2223,6488
6489,2206,261,272,297,339,408,525,735,1159,2223,6489
6490,2207,261,273,297,339,409,525,735,1159,2223,6490
6491,2208,261,273,297,339,409,525,735,1159,2224,6491
6492,2207,261,273,297,339,409,525,735,1159,2224,6492
6493,2208,261,273,297,339,408,525,735,1159,2225,6493
6494,2209,261,273,297,339,409,525,735,1159,2225,6494
6495,2208,261,273,297,339,409,526,735,1159,2225,6495
6496,2209,261,273,297,339,409,526,735,1160,2226,6496
6497,2210,261,273,297,339,409,526,736,1160,2226,6497
6498,2210,261,273,297,339,409,526,736,1160,2226,6498
6499,2211,261,273,297,339,409,526,736,1160,2227,6499
6500,2209,261,273,297,340,409,526,735,1160,2227,6500
6501,2210,261,273,298,340,409,526,736,1161,2227,6501
6502,2211,261,273,298,340,410,526,736,1161,2228,6502
6503,2212,262,273,297,340,409,526,736,1161,2228,6503
6504,2212,262,273,298,340,409,526,736,1161,2228,6504
6505,2213,262,273,298,340,409,527,736,1161,2228,6505
6506,2211,262,273,298,340,410,527,737,1161,2229,6506
6507,2212,262,273,298,340,410,527,737,1162,2229,6507
6508,2213,262,273,298,340,410,527,737,1162,2230,6508
6509,2214,262,273,298,340,410,527,737,1162,2230,6509
6510,2214,262,273,298,340,410,527,737,1162,2230,6510
6511,2215,262,273,298,340,410,527,737,1162,2231,6511
6512,2214,262,273,298,341,410,527,737,1162,2231,6512
6513,2215,262,273,298,341,410,527,737,1163,2231,6513
6514,2216,262,273,298,341,410,527,738,1163,2232,6514
6515,2215,262,274,298,341,410,527,737,1163,2232,6515
6516,2216,262,274,298,340,410,527,738,1163,2232,6516
6517,2217,263,274,298,340,410,527,737,1163,2233,6517
6518,2216,262,274,298,340,410,527,738,1164,2233,6518
6519,2217,262,274,298,341,411,527,738,1164,2233,6519
6520,2218,262,274,298,341,411,528,738,1164,2234,6520
6521,2217,262,274,298,341,411,528,738,1164,2234,6521
6522,2218,262,274,299,341,411,528,738,1164,2234,6522
6523,2219,262,274,299,341,411,528,738,1164,2235,6523
6524,2218,262,274,299,341,411,528,739,1165,2235,6524
6525,2219,262,274,299,341,411,528,738,1165,2235,6525
6526,2220,262,274,299,341,411,528,739,1165,2236,6526
6527,2219,262,274,299,341,411,528,739,1165,2236,6527
6528,2220,263,274,299,341,411,529,739,1165,2236,6528
6529,2221,263,274,299,341,411,528,739,1166,2237,6529
6530,2220,263,274,299,341,411,528,739,1166,2237,6530
6531,2221,263,274,299,341,411,529,739,1166,2238,6531
6532,2222,263,274,299,341,411,528,739,1166,2238,6532
6533,2221,263,274,299,341,411,529,739,1166,2238,6533
6534,2222,263,274,299,341,412,529,740,1166,2239,6534
6535,2223,263,274,299,342,412,529,740,1167,2239,6535
6536,2222,263,274,299,342,412,529,740,1167,2239,6536
6537,2223,263,274,299,342,412,529,740,1167,2240,6537
6538,2224,263,274,299,341,411,529,740,1167,2240,6538
6539,2224,263,274,299,342,412,529,740,1167,2240,6539
6540,2225,262,274,299,342,412,530,740,1167,2240,6540
6541,2223,263,275,300,342,412,530,741,1168,2241,6541
6542,2224,263,275,300,342,412,530,741,1168,2242,6542
6543,2225,264,275,300,342,412,529,741,1168,2242,6543
6544,2226,263,275,300,342,412,529,741,1168,2242,6544
6545,2226,263,275,300,342,412,530,741,1168,2242,6545
6546,2227,263,275,300,342,412,530,741,1168,2243,6546
6547,2226,264,275,300,342,412,530,741,1169,2243,6547
6548,2227,263,275,300,342,412,530,741,1169,2243,6548
6549,2228,264,275,300,343,412,530,741,1169,2244,6549
6550,2226,263,275,300,343,412,530,741,1169,2244,6550
6551,2227,263,275,300,343,412,530,741,1169,2244,6551
6552,2228,264,276,300,343,413,531,742,1170,2245,6552
6553,2229,264,275,300,343,413,531,742,1170,2245,6553
6554,2229,264,275,300,343,413,531,742,1170,2245,6554
6555,2230,264,276,300,342,413,531,742,1170,2246,6555
6556,2229,264,275,300,343,413,531,742,1170,2246,6556
6557,2230,264,275,300,343,413,531,742,1170,2246,6557
6558,2231,264,275,300,343,413,531,743,1171,2247,6558
6559,2230,264,275,300,343,413,531,743,1171,2247,6559
6560,2231,264,275,300,343,414,531,743,1171,2248,6560
6561,2232,264,276,300,343,413,531,743,1172,2248,6561
6562,2231,264,275,300,343,413,531,742,1171,2248,6562
6563,2232,264,275,300,343,413,531,743,1172,2248,6563
6564,2233,264,275,300,343,413,531,743,1172,2249,6564
6565,2233,264,275,300,343,413,531,743,1172,2249,6565
6566,2234,264,275,300,343,413,532,744,1172,2249,6566
6567,2232,264,276,301,343,413,531,743,1172,2250,6567
6568,2233,264,276,301,343,413,532,743,1172,2250,6568
6569,2234,264,276,301,343,414,532,744,1173,2251,6569
6570,2235,264,276,301,343,414,532,744,1173,2251,6570
6571,2235,264,276,301,343,414,532,744,1173,2251,6571
6572,2236,264,276,301,344,414,532,744,1173,2251,6572
6573,2235,264,276,301,344,414,532,744,1174,2252,6573
6574,2236,264,276,301,344,414,532,744,1173,2252,6574
6575,2237,264,276,301,344,414,532,744,1174,2253,6575
6576,2235,264,276,301,344,414,532,744,1174,2253,6576
6577,2236,265,277,301,344,414,533,745,1174,2253,6577
6578,2237,265,276,301,344,414,532,745,1174,2254,6578
6579,2238,265,276,301,344,414,533,745,1175,2254,6579
6580,2237,265,276,301,344,414,533,745,1175,2254,6580
6581,2238,265,276,301,344,415,533,745,1175,2255,6581
6582,2239,265,276,301,344,415,533,745,1175,2255,6582
6583,2238,265,276,301,344,414,533,745,1175,2255,6583
6584,2239,265,276,301,344,415,533,745,1175,2256,6584
6585,2240,265,277,301,344,415,533,745,1175,2256,6585
6586,2240,265,276,301,344,415,533,746,1176,2256,6586
6587,2241,265,277,301,344,415,533,746,1176,2257,6587
6588,2240,265,276,301,344,415,533,746,1176,2257,6588
6589,2241,265,277,301,344,415,533,746,1176,2257,6589
6590,2242,265,277,301,344,415,534,746,1177,2258,6590
6591,2241,265,277,301,344,415,534,746,1177,2258,6591
6592,2242,265,277,301,345,415,534,746,1177,2259,6592
6593,2243,265,277,302,345,415,534,746,1177,2259,6593
6594,2241,265,277,302,345,415,534,747,1177,2259,6594
6595,2242,265,277,302,345,415,534,747,1177,2260,6595
6596,2243,265,277,302,345,415,534,746,1177,2260,6596
6597,2244,265,277,302,345,416,534,747,1178,2260,6597
6598,2244,265,277,301,344,415,534,747,1178,2260,6598
6599,2245,265,277,302,345,416,534,747,1178,2261,6599
6600,2244,265,277,302,345,416,534,747,1178,2261,6600
6601,2245,265,277,302,345,416,534,747,1178,2262,6601
6602,2246,266,278,302,345,416,535,747,1179,2262,6602
6603,2245,265,277,302,345,416,535,748,1179,2262,6603
6604,2246,266,278,303,345,416,535,748,1180,2263,6604
6605,2247,266,278,303,345,416,535,748,1179,2263,6605
6606,2247,266,278,303,345,416,535,748,1179,2263,6606
6607,2248,266,278,303,345,416,535,748,1180,2264,6607
6608,2246,266,277,302,345,416,535,748,1180,2264,6608
6609,2247,266,277,302,345,416,535,748,1180,2264,6609
6610,2248,266,277,302,345,416,535,748,1180,2265,6610
6611,2249,266,277,303,345,416,535,748,1180,2265,6611
6612,2248,266,278,303,346,416,535,748,1180,2265,6612
6613,2249,266,278,303,346,416,535,749,1181,2266,6613
6614,2250,266,278,303,346,417,536,749,1181,2266,6614
6615,2249,266,278,303,346,417,536,749,1181,2267,6615
6616,2250,266,278,303,346,417,536,749,1181,2267,6616
6617,2251,266,278,303,346,417,536,749,1181,2267,6617
6618,2250,266,278,303,346,417,536,749,1182,2267,6618
6619,2251,266,278,303,346,417,536,750,1182,2268,6619
6620,2252,266,278,303,346,417,536,750,1182,2268,6620
6621,2252,266,278,303,346,417,536,750,1182,2268,6621
6622,2253,266,278,303,346,417,536,750,1182,2269,6622
6623,2252,267,279,303,346,417,536,750,1183,2269,6623
6624,2253,267,279,304,346,417,536,750,1182,2269,6624
6625,2254,267,279,304,346,417,536,750,1183,2270,6625
6626,2252,267,279,304,346,417,536,750,1183,2270,6626
6627,2253,267,279,304,346,417,536,750,1183,2271,6627
6628,2254,267,279,304,347,417,536,750,1183,2271,6628
6629,2255,267,279,304,347,417,537,750,1183,2271,6629
6630,2255,267,279,304,347,417,537,751,1184,2271,6630
6631,2256,267,279,304,347,418,537,751,1184,2272,6631
6632,2255,267,279,304,347,418,537,751,1184,2272,6632
6633,2256,267,278,303,346,418,537,751,1184,2273,6633
6634,2257,267,278,303,346,418,537,751,1184,2273,6634
6635,2256,267,278,303,347,418,537,751,1185,2273,6635
6636,2257,267,278,303,347,418,537,751,1184,2273,6636
6637,2258,267,278,303,347,418,537,751,1185,2274,6637
6638,2257,267,279,304,347,418,537,751,1185,2274,6638
6639,2258,267,279,304,347,418,537,752,1185,2274,6639
6640,2259,267,279,304,347,418,537,752,1186,2275,6640
6641,2258,267,279,304,347,418,538,752,1186,2275,6641
6642,2259,267,279,304,347,418,537,752,1186,2276,6642
6643,2260,267,279,304,347,418,538,752,1186,2276,6643
6644,2259,267,279,304,347,418,538,752,1186,2276,6644
6645,2260,268,279,304,347,418,538,752,1186,2277,6645
6646,2261,267,279,304,347,418,538,752,1187,2277,6646
6647,2260,268,280,304,347,418,538,752,1186,2277,6647
6648,2261,268,280,305,347,418,538,752,1186,2277,6648
6649,2262,268,280,305,348,419,538,753,1187,2278,6649
6650,2262,268,280,305,348,419,538,753,1187,2278,6650
6651,2263,268,280,305,348,419,538,753,1187,2278,6651
6652,2261,268,280,305,348,419,538,753,1188,2279,6652
6653,2262,268,279,304,348,419,538,753,1188,2280,6653
6654,2263,268,279,304,348,419,538,753,1188,2280,6654
6655,2264,267,279,304,348,419,539,754,1188,2280,6655
6656,2264,268,280,305,348,419,539,754,1188,2280,6656
6657,2265,268,279,304,348,419,539,754,1188,2281,6657
6658,2264,268,279,305,348,419,539,754,1189,2281,6658
6659,2265,268,279,305,348,419,539,754,1189,2282,6659
6660,2266,268,280,305,348,419,539,754,1189,2282,6660
6661,2264,268,280,305,348,419,539,754,1189,2282,6661
6662,2265,268,280,305,348,419,539,754,1189,2282,6662
6663,2266,268,280,305,348,420,539,754,1189,2283,6663
6664,2267,268,280,305,348,420,539,754,1190,2283,6664
6665,2267,268,280,305,348,420,540,755,1190,2283,6665
6666,2268,268,280,305,348,420,540,755,1190,2284,6666
6667,2268,268,280,305,348,420,540,755,1190,2284,6667
6668,2269,268,280,305,348,420,540,755,1190,2284,6668
6669,2267,268,280,305,349,420,540,755,1190,2285,6669
6670,2268,268,280,305,349,420,540,756,1191,2285,6670
6671,2269,269,281,305,349,420,540,755,1191,2285,6671
6672,2270,269,281,306,349,420,540,755,1191,2286,6672
6673,2270,269,281,306,349,420,540,755,1191,2286,6673
6674,2271,269,281,306,349,420,540,755,1191,2286,6674
6675,2269,269,281,306,349,420,540,756,1192,2287,6675
6676,2270,269,281,306,349,420,540,756,1191,2287,6676
6677,2271,269,281,306,349,420,540,756,1192,2288,6677
6678,2272,269,281,306,349,420,540,756,1192,2288,6678
6679,2271,269,280,305,349,420,541,756,1192,2288,6679
6680,2272,269,280,305,349,421,541,756,1192,2289,6680
6681,2273,269,280,306,349,421,541,757,1193,2289,6681
6682,2272,269,280,306,349,421,541,757,1193,2289,6682
6683,2273,269,281,306,349,421,541,757,1193,2290,6683
6684,2274,269,281,306,349,421,541,756,1193,2290,6684
6685,2274,269,281,306,349,421,541,757,1194,2290,6685
6686,2275,269,281,306,350,421,542,757,1194,2291,6686
6687,2273,269,281,306,349,421,541,757,1194,2291,6687
6688,2274,269,281,306,349,421,542,757,1194,2291,6688
6689,2275,269,281,306,349,421,541,757,1194,2292,6689
6690,2276,269,281,306,349,421,541,757,1194,2292,6690
6691,2276,269,281,306,349,421,542,757,1194,2292,6691
6692,2277,269,281,306,350,421,542,758,1195,2293,6692
6693,2275,269,280,306,350,421,542,758,1195,2293,6693
6694,2276,269,281,306,350,421,542,758,1195,2294,6694
6695,2277,269,281,306,350,421,542,758,1195,2294,6695
6696,2278,269,281,306,350,421,542,758,1196,2294,6696
6697,2277,269,281,306,350,421,542,758,1196,2295,6697
6698,2278,269,281,306,350,421,542,758,1196,2295,6698
6699,2279,269,281,306,350,422,542,758,1196,2295,6699
6700,2279,269,281,306,350,422,542,758,1196,2295,6700
6701,2280,270,282,307,350,422,542,758,1196,2296,6701
6702,2279,270,282,307,349,422,542,759,1196,2296,6702
6703,2280,270,282,307,350,422,543,759,1197,2296,6703
6704,2281,270,282,307,350,422,542,759,1197,2297,6704
6705,2280,270,282,307,350,422,542,759,1197,2297,6705
6706,2281,270,282,307,350,422,543,759,1197,2297,6706
6707,2282,270,282,307,351,422,543,759,1197,2298,6707
6708,2281,270,282,307,351,422,543,760,1198,2298,6708
6709,2282,270,282,307,351,422,543,760,1198,2299,6709
6710,2283,270,282,307,351,422,543,760,1198,2299,6710
6711,2282,270,282,307,351,422,543,759,1198,2299,6711
6712,2283,270,282,307,351,422,543,760,1198,2299,6712
6713,2284,270,282,307,351,423,544,760,1198,2300,6713
6714,2283,270,282,307,351,423,544,760,1198,2300,6714
6715,2284,270,282,307,351,423,544,760,1199,2301,6715
6716,2285,270,282,307,351,423,544,760,1199,2301,6716
6717,2285,270,282,307,351,423,544,760,1199,2301,6717
6718,2286,270,282,307,351,423,544,761,1199,2302,6718
6719,2284,270,282,307,351,423,544,761,1200,2302,6719
6720,2285,270,282,307,351,423,544,761,1200,2302,6720
6721,2286,270,282,307,351,423,544,761,1200,2303,6721
6722,2287,270,282,307,351,423,544,761,1200,2303,6722
6723,2287,270,282,307,351,423,544,761,1200,2303,6723
6724,2288,270,282,307,351,423,544,761,1200,2304,6724
6725,2286,270,283,308,351,423,544,761,1201,2304,6725
6726,2287,271,282,308,351,423,544,761,1201,2304,6726
6727,2288,271,283,308,352,423,544,761,1201,2305,6727
6728,2289,271,283,308,352,424,545,762,1201,2305,6728
6729,2288,271,283,308,352,424,545,762,1201,2305,6729
6730,2289,271,283,308,352,424,545,762,1201,2306,6730
6731,2290,271,283,308,351,424,545,762,1202,2306,6731
6732,2289,271,283,308,352,424,545,762,1202,2306,6732
6733,2290,271,283,308,352,424,545,762,1202,2307,6733
6734,2291,271,283,308,352,424,545,762,1202,2307,6734
6735,2291,271,283,308,352,424,545,763,1202,2307,6735
6736,2292,271,283,308,352,424,545,763,1203,2308,6736
6737,2291,271,283,308,352,424,545,763,1203,2308,6737
6738,2292,271,283,308,352,424,545,763,1203,2309,6738
6739,2293,271,283,308,352,424,545,763,1203,2309,6739
6740,2292,271,283,308,352,424,545,763,1203,2309,6740
6741,2293,271,283,308,352,424,546,763,1203,2309,6741
6742,2294,271,283,308,352,424,546,763,1203,2310,6742
6743,2293,271,283,308,352,424,546,763,1203,2310,6743
6744,2294,271,283,308,352,424,546,763,1204,2310,6744
6745,2295,271,283,309,352,425,546,764,1204,2311,6745
6746,2294,271,283,309,352,425,546,764,1204,2311,6746
6747,2295,271,283,309,353,425,546,764,1205,2312,6747
6748,2296,272,284,309,353,425,546,764,1205,2312,6748
6749,2295,271,283,309,353,425,546,764,1205,2312,6749
6750,2296,272,284,309,353,425,547,764,1205,2313,6750
6751,2297,272,284,309,353,425,547,764,1205,2313,6751
6752,2296,272,284,308,352,425,547,764,1205,2313,6752
6753,2297,272,284,309,353,425,547,764,1206,2314,6753
6754,2298,272,284,309,353,425,547,764,1206,2314,6754
6755,2297,272,284,309,353,425,547,765,1206,2314,6755
6756,2298,272,284,309,353,425,547,765,1206,2315,6756
6757,2299,272,284,309,353,425,547,765,1206,2315,6757
6758,2298,272,284,309,353,425,547,765,1206,2315,6758
6759,2299,272,284,309,353,426,547,765,1206,2316,6759
6760,2300,272,284,309,353,425,547,765,1207,2316,6760
6761,2300,272,284,310,353,425,547,765,1207,2316,6761
6762,2301,272,284,310,353,426,547,766,1207,2317,6762
6763,2299,272,284,310,354,426,548,766,1207,2317,6763
6764,2300,272,284,310,354,426,548,766,1208,2317,6764
6765,2301,272,284,309,353,426,547,766,1207,2318,6765
6766,2302,272,284,309,353,426,548,766,1208,2318,6766
6767,2301,272,284,309,353,426,548,766,1208,2318,6767
6768,2302,272,284,310,353,426,548,766,1208,2319,6768
6769,2303,272,284,310,354,426,548,767,1209,2319,6769
6770,2303,272,284,310,354,426,548,766,1208,2319,6770
6771,2304,272,284,310,354,426,548,767,1209,2320,6771
6772,2302,272,284,310,354,427,548,766,1209,2320,6772
6773,2303,273,285,310,354,427,548,767,1209,2321,6773
6774,2304,273,285,310,354,427,548,767,1209,2321,6774
6775,2305,273,285,310,354,426,548,767,1210,2321,6775
6776,2305,273,285,310,354,426,548,767,1210,2322,6776
6777,2306,273,285,310,354,427,549,767,1210,2322,6777
6778,2305,273,285,310,354,426,548,767,1210,2322,6778
6779,2306,273,285,310,354,426,549,767,1210,2323,6779
6780,2307,273,285,310,354,427,549,768,1210,2323,6780
6781,2306,273,285,310,354,427,549,767,1210,2323,6781
6782,2307,273,285,310,354,427,549,767,1211,2324,6782
6783,2308,273,285,311,354,427,549,768,1211,2324,6783
6784,2307,273,285,311,354,427,549,768,1211,2324,6784
6785,2308,273,285,311,354,427,549,768,1211,2324,6785
6786,2309,273,285,311,355,427,549,768,1212,2325,6786
6787,2309,273,285,311,355,428,549,768,1211,2325,6787
6788,2310,273,285,311,355,428,550,769,1212,2326,6788
6789,2308,273,285,310,354,427,549,768,1212,2326,6789
6790,2309,273,285,310,354,427,550,769,1212,2326,6790
6791,2310,274,286,311,355,428,550,769,1212,2327,6791
6792,2311,273,285,311,355,427,549,768,1212,2327,6792
6793,2310,273,285,311,355,427,550,769,1212,2327,6793
6794,2311,273,285,311,355,428,550,769,1213,2327,6794
6795,2312,273,285,311,355,428,550,769,1213,2328,6795
6796,2312,273,285,311,355,428,550,770,1213,2328,6796
6797,2313,273,285,311,355,428,550,769,1213,2329,6797
6798,2311,273,285,310,354,427,550,769,1213,2329,6798
6799,2312,274,286,311,355,428,551,770,1214,2329,6799
6800,2313,274,286,312,355,428,550,770,1214,2330,6800
6801,2314,274,286,312,355,428,550,770,1214,2330,6801
6802,2314,274,286,312,356,428,551,770,1214,2330,6802
6803,2315,274,286,311,355,428,550,770,1215,2331,6803
6804,2313,274,286,311,355,428,550,770,1214,2331,6804
6805,2314,274,286,312,356,429,551,771,1215,2331,6805
6806,2315,274,286,312,356,429,551,771,1215,2332,6806
6807,2316,274,286,312,356,429,551,771,1215,2332,6807
6808,2315,274,286,312,356,429,551,771,1215,2332,6808
6809,2316,274,286,312,356,429,551,771,1216,2333,6809
6810,2317,274,286,312,356,429,551,771,1216,2333,6810
6811,2317,274,286,312,356,429,551,771,1216,2333,6811
6812,2318,274,286,312,356,429,551,771,1216,2334,6812
6813,2317,274,286,312,356,429,551,771,1216,2334,6813
6814,2318,274,286,312,356,429,552,772,1217,2335,6814
6815,2319,273,286,312,357,429,552,772,1217,2335,6815
6816,2318,274,287,312,356,429,552,772,1217,2335,6816
6817,2319,275,287,312,356,429,551,771,1217,2335,6817
6818,2320,275,287,312,356,429,552,772,1217,2336,6818
6819,2319,274,286,312,356,429,552,772,1217,2336,6819
6820,2320,274,286,312,356,429,552,772,1217,2336,6820
6821,2321,275,287,312,357,430,552,772,1218,2337,6821
6822,2320,274,286,312,356,429,552,772,1218,2337,6822
6823,2321,275,287,313,357,430,552,772,1218,2338,6823
6824,2322,275,287,313,357,430,553,773,1218,2338,6824
6825,2321,275,287,313,357,430,552,773,1218,2338,6825
6826,2322,275,287,312,357,430,552,773,1218,2339,6826
6827,2323,275,287,312,357,430,553,773,1219,2339,6827
6828,2323,275,286,312,357,430,553,773,1219,2339,6828
6829,2324,275,287,313,357,430,553,773,1219,2340,6829
6830,2322,275,287,313,357,430,553,774,1219,2340,6830
6831,2323,275,287,313,357,430,553,774,1220,2340,6831
6832,2324,275,287,313,357,430,553,773,1220,2341,6832
6833,2325,275,287,313,357,430,553,774,1220,2341,6833
6834,2325,275,287,313,357,430,553,774,1220,2341,6834
6835,2326,275,287,313,357,430,553,774,1220,2342,6835
6836,2325,275,287,313,357,430,553,774,1220,2342,6836
6837,2326,275,287,313,358,431,554,774,1220,2342,6837
6838,2327,275,287,313,358,431,554,774,1221,2343,6838
6839,2325,275,287,313,357,430,553,774,1221,2343,6839
6840,2326,275,287,313,357,431,553,774,1221,2343,6840
6841,2327,275,287,313,358,431,554,774,1221,2344,6841
6842,2328,275,287,313,358,431,554,775,1222,2344,6842
6843,2327,276,288,313,358,431,554,775,1222,2344,6843
6844,2328,276,288,314,358,431,554,775,1222,2345,6844
6845,2329,276,288,314,358,431,554,775,1222,2345,6845
6846,2329,276,288,314,358,431,554,775,1222,2346,6846
6847,2330,276,288,314,358,431,554,775,1222,2346,6847
6848,2329,276,288,314,358,431,554,775,1222,2346,6848
6849,2330,276,288,314,358,431,554,775,1223,2346,6849
6850,2331,276,288,313,358,431,554,776,1223,2347,6850
6851,2330,276,288,313,358,431,554,776,1223,2347,6851
6852,2331,276,288,314,358,431,554,775,1223,2347,6852
6853,2332,275,288,314,358,431,554,775,1223,2348,6853
6854,2331,276,288,314,358,431,555,776,1224,2348,6854
6855,2332,276,288,314,358,432,555,776,1224,2348,6855
6856,2333,276,288,314,359,432,555,777,1224,2349,6856
6857,2332,276,288,314,359,432,555,776,1224,2349,6857
6858,2333,276,288,314,359,432,555,777,1224,2349,6858
6859,2334,276,288,314,359,432,555,777,1224,2350,6859
6860,2333,276,288,314,359,432,555,776,1224,2350,6860
6861,2334,276,288,314,358,432,555,776,1225,2351,6861
6862,2335,276,288,314,359,432,556,777,1225,2351,6862
6863,2334,276,288,314,359,432,556,777,1225,2351,6863
6864,2335,276,288,314,359,432,556,777,1226,2352,6864
6865,2336,276,288,314,359,432,556,777,1225,2352,6865
6866,2335,277,289,314,359,433,556,777,1226,2352,6866
6867,2336,277,289,314,359,433,556,777,1226,2352,6867
6868,2337,277,289,314,359,433,556,777,1226,2353,6868
6869,2337,277,289,314,359,433,556,778,1226,2353,6869
6870,2338,277,289,315,359,433,556,778,1227,2354,6870
6871,2336,277,289,315,359,433,556,778,1227,2354,6871
6872,2337,277,289,315,359,433,556,778,1227,2355,6872
6873,2338,277,289,314,359,433,556,778,1227,2355,6873
6874,2339,277,289,314,359,433,557,778,1227,2355,6874
6875,2338,277,289,314,359,433,557,778,1227,2356,6875
6876,2339,277,289,315,359,432,556,778,1227,2355,6876
6877,2340,277,289,315,360,433,557,779,1228,2356,6877
6878,2340,277,289,315,360,433,557,779,1228,2356,6878
6879,2341,276,289,315,360,433,557,779,1228,2357,6879
6880,2339,277,289,315,360,433,557,779,1228,2357,6880
6881,2340,276,289,315,360,433,557,779,1228,2357,6881
6882,2341,277,289,315,360,433,557,779,1229,2358,6882
6883,2342,277,289,315,359,433,557,779,1228,2358,6883
6884,2342,277,289,315,359,433,557,779,1229,2358,6884
6885,2343,277,289,315,360,434,557,779,1229,2359,6885
6886,2342,277,289,315,360,434,558,780,1229,2359,6886
6887,2343,277,289,315,360,434,558,780,1229,2359,6887
6888,2344,277,289,315,360,434,558,780,1230,2360,6888
6889,2343,277,289,315,360,434,557,780,1230,2360,6889
6890,2344,277,289,315,360,434,558,780,1230,2361,6890
6891,2345,277,289,315,360,434,558,780,1230,2361,6891
6892,2344,278,290,316,360,434,558,780,1230,2361,6892
6893,2345,278,290,316,361,434,558,780,1230,2361,6893
6894,2346,278,290,316,361,434,558,781,1231,2362,6894
6895,2345,278,290,316,361,434,558,780,1231,2362,6895
6896,2346,278,290,316,361,434,558,780,1231,2363,6896
6897,2347,278,290,316,361,434,558,781,1231,2363,6897
6898,2346,278,290,316,361,435,559,781,1232,2363,6898
6899,2347,278,290,316,361,434,558,781,1232,2364,6899
6900,2348,278,290,316,361,434,558,781,1232,2364,6900
6901,2347,277,290,316,361,435,558,781,1232,2364,6901
6902,2348,278,290,316,361,435,559,782,1232,2365,6902
6903,2349,278,290,316,360,435,559,781,1232,2365,6903
6904,2348,278,290,316,361,435,559,782,1233,2365,6904
6905,2349,278,290,316,361,435,559,781,1233,2366,6905
6906,2350,278,290,316,361,435,559,782,1233,2366,6906
6907,2349,278,290,316,361,435,559,782,1233,2366,6907
6908,2350,278,290,316,361,435,559,782,1233,2367,6908
6909,2351,278,290,316,361,435,559,782,1233,2367,6909
6910,2350,278,290,316,361,435,559,782,1233,2367,6910
6911,2351,278,290,316,361,435,559,782,1234,2368,6911
6912,2352,278,290,316,361,435,560,783,1234,2368,6912
6913,2352,278,290,316,361,435,560,782,1234,2368,6913
6914,2353,278,290,316,361,435,560,783,1234,2369,6914
6915,2352,278,290,316,361,436,560,783,1234,2369,6915
6916,2353,278,290,316,361,436,560,783,1235,2369,6916
6917,2354,278,290,316,361,435,560,783,1235,2370,6917
6918,2352,279,291,317,362,436,560,783,1235,2370,6918
6919,2353,279,291,317,362,436,560,783,1235,2370,6919
6920,2354,279,291,317,362,436,560,783,1235,2371,6920
6921,2355,279,291,317,362,436,560,783,1235,2371,6921
6922,2355,279,291,317,362,436,560,784,1236,2372,6922
6923,2356,279,291,317,362,436,561,784,1236,2372,6923
6924,2354,279,291,317,362,436,561,784,1236,2372,6924
6925,2355,279,291,317,362,436,561,784,1236,2373,6925
6926,2356,278,291,317,362,436,561,784,1236,2373,6926
6927,2357,279,291,317,362,436,561,784,1236,2373,6927
6928,2357,279,291,317,362,436,561,784,1237,2374,6928
6929,2358,279,291,317,362,436,561,785,1237,2374,6929
6930,2358,279,291,317,362,436,560,784,1237,2374,6930
6931,2359,279,291,317,362,436,561,785,1237,2374,6931
6932,2357,279,291,317,362,436,561,785,1238,2375,6932
6933,2358,279,291,317,362,436,561,785,1237,2375,6933
6934,2359,279,291,317,362,437,561,785,1238,2376,6934
6935,2360,278,291,317,362,437,561,785,1238,2376,6935
6936,2359,279,292,317,362,437,562,785,1238,2376,6936
6937,2360,279,291,317,362,437,562,785,1238,2377,6937
6938,2361,279,291,317,363,437,562,785,1238,2377,6938
6939,2360,279,291,317,362,437,562,786,1239,2377,6939
6940,2361,280,292,318,363,437,562,786,1239,2378,6940
6941,2362,280,292,318,363,438,562,786,1239,2378,6941
6942,2361,280,292,318,363,437,562,786,1239,2378,6942
6943,2362,280,292,318,363,437,562,786,1240,2379,6943
6944,2363,280,292,318,363,437,562,786,1240,2379,6944
6945,2362,280,292,318,363,437,562,786,1240,2379,6945
6946,2363,280,292,318,363,437,562,786,1240,2380,6946
6947,2364,280,292,318,363,437,562,787,1240,2380,6947
6948,2364,280,291,318,363,437,562,787,1241,2380,6948
6949,2365,280,292,318,363,437,562,786,1240,2381,6949
6950,2364,280,292,318,364,438,563,787,1241,2381,6950
6951,2365,280,292,318,364,438,563,787,1241,2381,6951
6952,2366,280,292,318,363,437,563,787,1241,2382,6952
6953,2365,280,292,318,363,438,563,787,1242,2382,6953
6954,2366,280,292,318,363,438,563,787,1241,2382,6954
6955,2367,280,292,318,363,438,563,787,1241,2383,6955
6956,2366,280,292,318,363,438,563,787,1242,2383,6956
6957,2367,280,292,318,364,438,563,788,1242,2384,6957
6958,2368,280,293,319,364,438,563,788,1242,2384,6958
6959,2367,280,293,319,364,438,563,788,1242,2384,6959
6960,2368,280,292,318,363,438,564,788,1242,2384,6960
6961,2369,280,292,318,363,438,563,788,1242,2385,6961
6962,2368,280,292,318,364,438,563,788,1243,2385,6962
6963,2369,280,292,318,364,438,563,788,1243,2385,6963
6964,2370,280,292,319,364,439,564,789,1243,2386,6964
6965,2369,281,293,319,364,439,564,789,1243,2386,6965
6966,2370,281,293,319,364,439,564,789,1244,2387,6966
6967,2371,281,293,319,364,439,564,789,1244,2387,6967
6968,2370,281,293,319,364,439,564,789,1244,2387,6968
6969,2371,281,293,319,364,439,564,789,1244,2388,6969
6970,2372,281,293,319,364,439,564,789,1244,2388,6970
6971,2371,281,293,319,364,439,564,789,1244,2388,6971
6972,2372,281,293,319,364,439,564,789,1245,2388,6972
6973,2373,281,293,319,364,439,564,789,1245,2389,6973
6974,2372,281,293,319,364,439,565,789,1245,2389,6974
6975,2373,280,293,319,365,439,565,790,1245,2390,6975
6976,2374,281,293,319,365,439,564,790,1245,2390,6976
6977,2373,281,293,319,365,439,564,790,1246,2390,6977
6978,2374,281,293,320,365,439,564,790,1246,2391,6978
6979,2375,281,293,320,365,440,565,790,1246,2391,6979
6980,2374,281,293,320,365,440,565,790,1246,2391,6980
6981,2375,281,293,319,364,439,565,790,1246,2392,6981
6982,2376,280,293,319,364,439,565,790,1246,2392,6982
6983,2376,281,294,320,365,440,566,791,1247,2393,6983
6984,2377,281,294,320,365,440,565,791,1247,2393,6984
6985,2375,281,294,320,365,440,565,791,1247,2393,6985
6986,2376,281,293,319,365,440,566,791,1247,2393,6986
6987,2377,281,293,320,365,440,566,791,1247,2394,6987
6988,2378,281,293,320,365,440,566,791,1247,2394,6988
6989,2377,281,293,320,365,440,566,791,1247,2394,6989
6990,2378,281,293,320,366,440,566,792,1248,2395,6990
6991,2379,281,294,320,366,440,566,791,1248,2395,6991
6992,2379,281,294,320,366,440,566,791,1248,2395,6992
6993,2380,281,294,320,366,440,566,792,1249,2396,6993
6994,2378,281,294,320,366,440,566,792,1248,2396,6994
6995,2379,282,293,320,366,440,566,792,1249,2397,6995
6996,2380,282,294,321,366,441,566,792,1249,2397,6996
6997,2381,282,294,320,365,440,566,792,1249,2397,6997
6998,2381,282,294,320,365,440,566,792,1249,2397,6998
6999,2382,282,294,320,366,441,567,793,1249,2398,6999

